Evaluation of Version Control Merge Tools

A version control system, such as Git, requires a way to integrate changes from different developers or branches. Given a merge scenario, a merge tool either outputs a clean integration of the changes, or it outputs a conflict for manual resolution. A clean integration is correct if it preserves intended program behavior, and is incorrect otherwise (e.g., if it causes a test failure). Manual resolution consumes valuable developer time, and correcting a defect introduced by an incorrect merge is even more costly. New merge tools have been proposed, but they have not yet been evaluated against one another. Prior evaluations do not properly distinguish between correct and incorrect merges, are not evaluated on a realistic set of merge scenarios, and/or do not compare to state-of-the-art tools. We have performed a more realistic evaluation. The results differ significantly from previous claims, setting the record straight and enabling better future research. Our novel experimental methodology combines running test suites, examining merges on deleted branches, and accounting for the cost of incorrect merges. Based on these evaluations, we created a merge tool that out-performs all previous tools under most assumptions. It handles the most common merge scenarios in practice.

==> ase2024-reviews.txt <==
ASE 2024 Paper #608 Reviews and Comments
===========================================================================
Paper #608 Evaluation of Version Control Merge Tools


Review #608A
===========================================================================

Overall merit
-------------
2. Weak reject

Reviewer expertise
------------------
3. Knowledgeable

Paper summary
-------------
The paper  evaluates various version control merge tools in their ability to integrate changes from different developers or branches. It leverages running test suites to judge the correctness of the merges.  Incorrect merges introduce significant costs due to manual resolution and defect correction. This paper proposes a novel perspective to evaluate the cost brought by incorrect merges. This paper also proposes the new family of merge tools. The results indicate that tools outperforms previous tools, particularly in handling common merge conflicts produced by Git.

Strength
--------
- A novel perspective to evaluate the merge tools

Weakness
--------
- The measurement perspective cannot be used in practice
- The detailed composition of the dataset and solvable cases of each tool are lacked
- The evaluated merge tools are insufficient

Comments for authors
--------------------
- Methodological Rigor: My primary concern lies in the measurement perspective. One key contribution of this paper is to measure the merge tools from developer time and the performance depends on the relative cost k of incorrect merges to unhandled merges. However, this measurement is not practical in reality. When the merge tools give a resolution, the developers do not know whether the resolution is correct or not. Therefore, the incorrect merges and correct merges cannot be distinguished so the time for fixing incorrect merges cannot be obtained. Although this paper leverages testing to judge whether the merge results are correct. As admitted by the authors, testing is not reliable. The merge that can pass the results may not be correct. 

   My second concern lies in the techniques this paper proposes, i.e., augmenting Git’s handling of import statements. The paper states that this simple technique can outperform most other merge tools. However, the results only present an overall score. We do not know which conflicts each tool can solve. It is possible that the import-augmenting technique can only process the simple import conflicts, but other tools can deal with more complex conflicts. The import conflicts are less important, and simply reserving the import statements of both versions can also work unless the imported api is deleted. The paper should present the composition of the datasets, e.g., how much data belongs to import conflicts and how much belongs to non-import conflicts. The paper also needs to present what kind of conflicts each tool can handle.



- Evaluation: Firstly, the evaluated merge tools are insufficient. JDime is a classical semi-structured technique but not evaluated in this paper. The authors say that it is unsuitable for practical use because it arbitrarily reorders methods and fields. But I think this is not a problem since the methods and fields do not have orders. In addition, the paper does not evaluate the learning-based techniques, such as the MergeBert [38]. Although the authors list this in reference but do not evaluate this. Secondly, the deduction in Lines 680-683 is incorrect. Ort-ignorespace is the most different from other Git Merge configurations, which cannot conclude that  textual differences were formatting differences rather than semantic changes. These techniques need to be compared from the behavior not from the texts. After ignoring spaces, the texts will definitely differ but the behaviors may be the same. 

- Novelty: This paper proposes to evaluate the performance from the developer time and the performance depends on the relative cost k of incorrect merges to unhandled merges. This perspective is novel and useful to choose the merge tool.

- Verifiability and Transparency: This paper provides the scripts and data. 

- Presentation: The presentation of this paper is not well structured. In the introduction, lots of findings are listed together. It is better to summarize them and show them from different perspectives.

Questions for Rebuttal
----------------------
1. How can the users judge whether the conflicts are correct and obtain the time to fix the incorrect resolutions?



Review #608B
===========================================================================

Overall merit
-------------
2. Weak reject

Reviewer expertise
------------------
2. Some familiarity

Paper summary
-------------
The problem studied is that any distributed development system, whether in time or space, must handle conflicting edits to the same regions --- the authors study the associated class of automated software tool called a diff tool.
Their method is to benchmark existing merge conflict tools.
They then identify weaknesses and propose a new family of merge tools that appears(?) to be named with the "P-" nomenclature.
They report that their approach is effective and use it regularly in their own work.

Strength
--------
- Interesting take on an old problem 
- Proposal outperforms the assessed state-of-art

Weakness
--------
- The paper structure is non-traditional and hard to follow
- Importance of problem is not made clear
- Missing refinements of existing weak metrics, and missing comparison points on the benchmark

Comments for authors
--------------------
# Comments on Methodological Rigor

**Medium.**

In general the paper is thorough and methodical.

Some assumptions are questionable or un-rationalized, eg
- The model of cost. Surely some merges are harder to resolve than others, but the model on line 498 treats them as equivalent. I appreciate that prior work has not solved this question, but since this paper is primarily a benchmarking paper, then this paper has the space and focus to propose an answer.
- What is the rationale for the hypothesis stated on line 479-480? A hypothesis needs a basis.
- What is the rationale for the selected datasets? (eg the Reaper dataset is "well-engineered" which is a good basis, but it would be nice to include that information. Since the authors are using *test suites as oracles*, that should be a primary selection criterion -- not just that tests complete within a timeout, but also that the tests achieve good coverage so that the lines changed in a merge could be expected to be exercised)

Other questions:
- I didn't follow the paragraph on line 527-530, can you rephrase this?
- In $5.2, it would be helpful to have some measure of the degree of flakiness
- In $6.2 lines 775-783, given this threat would it be possible to show this as a separate analysis, by disqualifying cases where compilation failed?

# Comments on the Relevance of the Contribution to SE

**Unclear.**

The authors are working on an old problem. While I agree that merge conflicts are troublesome, and their automation is valuable, nevertheless it is unclear to me that this problem needs more work. The authors do not persuade me that there is an important gap to be resolved here, that would merit the inclusion of this work at ASE.

As an example of this problem, see lines 615-623.
- A prior change in merge conflict tooling by Git team was apparently so negligible that the authors could not measure it with their infrastructure! This suggests either (1) the Git authors celebrated prematurely, or (2) there is not much of a problem here, or (3) the authors' measurement is inadequate to capture the reason why the Git authors made the change. It would be helpful to distinguish these cases instead of arguing that one-in-a-million is worth studying. See next bullet for more on that.
- On lines 619-623 the authors draw an analogy between car crashes and merge conflicts. I do not think that this is a reasonable comparison. Bad merge resolutions can (at least by assumption) be detected by a test suite and fixed by the developer. Car crashes kill people.

# Comments on Novelty

**Medium.**

The authors make good points about shortcomings of prior evaluations. 

The authors omit comparison to many other merge tools ($9.2). This is OK if the authors made a good-faith effort to obtain access to those tools, *and* reimplementing those tools would be considered unreasonable. Neither of these aspects is discussed in $9.2, leaving me concerned about the (non-)exhaustiveness of the evaluation. Since the paper is primarily a benchmarking paper, the systematic evaluation is key. I was particularly surprised about the non-evaluation against JDIME, since Spork[24] recently evaluated against it ([24] is from 2023).

Novelty of the new family of tools is unclear.
The unorthodox structure of the paper compounds this problem, because $2 ("Background") appears to include the authors' claimed contribution of a new (family?) of tools named P-X.
It is therefore somewhat hard to disentangle the authors' design approach from that of existing work.
The strategies appear to be related to the handling of two kinds of code: Import statements (dependency imports?) and version numbering (I suppose this refers to pom.xml-type files? some clarity would be nice, I see that is what is shown in the example of $7.1.2).
These are interesting insights but the presentation is lacking.

# Comments on Verifiability and Transparency

README does not describe where to find the P- family of merge tools. I browsed the directory tree but could not find.

However, the rest of the artifact is nicely documented and has good visuals. It would be nice to have direct pointers to show relation between data in the table and how to make it with the artifact.

# Overall Comments

I agree that some amount of benchmarking on this topic would be helpful, but in its present state the work is quite hard to follow.
The rationale for the core contributions -- the benchmark elements, the metrics, and the new P-X tool family -- is unclear.
I think these are largely writing issues, but the issues are so profound as to compromise my comprehension.

Questions for Rebuttal
----------------------
1. What is the relevance of the contribution to software engineering? Please be specific about the rationale for a new merge tool, given the abundance of existing merge tools and the lack (AFAIK) of competitors from major software firms such as Meta, Google, Microsoft, etc.. Usually if a problem is important, software firms have strong opinions and competing tools, so the lack of such evidence gives me pause.
2. What is the novelty of the P-X family of tools?
3. What is different about the authors' experiments that prevented them from comparing to JDIME, even though the Spork paper[24] could?
4. In the artifact, where is the source for the P-X family of tools?



Review #608C
===========================================================================

Overall merit
-------------
3. Weak accept

Reviewer expertise
------------------
3. Knowledgeable

Paper summary
-------------
The paper studies the effectiveness of various merge tools. The evaluation involves running test suites, examining merges on deleted branches, and quantifying the impact of incorrect merges.

Strength
--------
1. Clear explanation of the topic’s importance.
2. Good evaluation methodology.
3. Effective handling of flaky tests in the evaluation process.
4. Inclusion of qualitative assessments.
5. Clear presentation with illustrative examples.

Weakness
--------
1. Lack of clarity on the representativeness of selected cases.
2. Inadequate description of how manual evaluations were conducted.
3. Insufficient rationale for using the Reaper dataset.

Comments for authors
--------------------
Overall, I found this paper to be a valuable contribution to the scientific discourse around development tools. I am generally positive about it, but I have some remarks that I would like to see addressed.

The first remark concerns the lack of clarity on the representativeness of selected cases, which derives from the selected sampling methodology. The methodology appears to employ a convenience sampling strategy, choosing Java repositories from two datasets based on a series of filters that prioritize available data and operational testing criteria rather than aiming for a random or stratified sample that could better represent the variety of merge conflicts.

For example, by restricting the analysis to merges where both parents pass tests, the study might systematically exclude some merge scenarios. Yet, we have no information on whether this actually happens. The authors should evaluate also how representative the selection criteria are of the overall population of merge conflicts, for example by comparing the characteristics of the selected merges with those that were not selected (e.g., because they did not have passing tests).

The second remark concerns the inadequate description of how manual evaluations were conducted in the study. This lack of detail impacts the credibility and reproducibility of the qualitative research findings. To address this weakness, the paper should include, at a minimum, the following details regarding the manual evaluation process:

- The paper should specify exactly which merges for manual evaluation were selected. All that produced different results? A subset? Were they randomly chosen, or was there a specific criterion that guided the selection?
    
- The specific steps taken during the manual evaluation need to be described. This includes how the researchers compared the results and what aspects of the merges were examined, and any tools used in the evaluation.
    
- Information on who performed the evaluations and their level of expertise. Details on whether there was more than one reviewer and how disagreements were resolved are also crucial for assessing the process.
    

Last, minor remark regards the selection of the Reaper dataset as a target to select projects from. What are the reasons for selecting it and how did this affect the validity of the results?

Questions for Rebuttal
----------------------
1. How representative are the selected cases?
2. How was the manual evaluation conducted?
3. Why did you select projects from Reaper as well?



Rebuttal Response by Author [Michael D. Ernst <mernst@cs.washington.edu>] (1789 words)
---------------------------------------------------------------------------
Thank you for your very helpful comments.  We will address them all in the paper.  After the main "Questions for Rebuttal", we address other comments, reviewer by reviewer.


**RA1.** How can the users judge whether the conflicts are correct and obtain the time to fix the incorrect resolutions?

Our paper presents a metric for determining quality of merge tools.  The metric is for use by researchers and merge tool authors, not by end users of merge tools.  Our experiments report an expected average value of time savings (lines 1026-1028).  We make no prediction about any specific merge.


**RB1.** What is the relevance of the contribution to software engineering?

Amazon, Google, Meta, and Microsoft all have full-time teams that are responsible for implementing, improving, and/or maintaining version control systems.  It seems likely that other big companies also have such teams.  Most tools at big companies are not open-source or advertised.

Working programmers light up when they hear about this work, because every programmer has been frustrated by bad merges.  Programmers are not happy with their current options.  Research is allowed to go where commercial enterprises do not.

As a personal anecdote, I use the P tool whenever I am dissatisfied with a Git merge.  The P tool cannot correct every bad merge, but I will never go back to not using it.

**RB2.** What is the novelty of the P-X family of tools?

The P-* tools are an ablation study.  We will clarify this.

Some merge tools, including IntelliMerge and Spork, have special-case handling for `import` statements.  We wanted to measure how important that was to their success.

Surprisingly, P-imports performed *better*, not worse, than IntelliMerge and Spork.  This suggests that -- if their `import` handling is implemented well -- the other parts of those tools may be a net negative rather than a net positive.  This also suggests that tool builders and researchers should first focus on doing simple things well (lines 213-216).  Unfortunately, simple but effective approaches are often rejected by the academic community.

**RB3.** What is different about the authors' experiments that prevented them from comparing to JDIME, even though the Spork paper[24] could?

We can only speculate, but here are some possibilities.

 * Spork's experiments consider only 1740 merges.  Maybe those merges did not exercise as much of JDime as our experiments did.
 * Our experiments used Java code as recent as Java 17.  JDime does not yet fully handle Java 8, much less Java 11 or Java 17.  Maybe Spork's experiments focused on programs written in Java 8 that do not use all of Java 8's functionality.
 * Maybe JDime's JDime's poor performance in the Spork paper's experiments is due to the bugs we encountered.


**RB4.** Where is the source for the P-X family of tools?

We are so sorry!  There are two repositories.  We omitted the one with the P-* tools, due to crossed wires among two authors.  The repository is https://anonymous.4open.science/r/merging-A6B3/ .


**RC1.** How representative are the selected cases?

Comparing the selected merges to the non-selected merges is a great idea.  We will do so (it is straightforward).

**RC2.** How was the manual evaluation conducted?

For each tool X, we created two pools of merges:

 * those where X failed and all others succeeded
 * those where X succeeded and all others failed

For each of those categories, we randomly chose merges.  This ensured that we saw examples of each tool doing well and doing poorly.

Given a merge, script `python/replay_merge.py` produced the base, left, and right versions, the programmer merge, and the results of all tools.  We diffed these directories to see the difference between the tool outputs.

Every evaluation was performed by one individual and reviewed by at least two other individuals.  Disagreements were resolved by discussion.

The evaluators were paper authors.  One works in industry.  The others are members of two university departments.  Their programming experience is 5, 11, 12, 12, and 44 years, respectively.


**RC3.** Why did you select projects from Reaper as well?

We wanted a dataset of good-quality code that has high test coverage.  (With poor test coverage, the fact that all tests passed might just mean that the tests didn't cover the code that was merged.)  The Reaper dataset focuses on high-quality code.  The Reaper dataset includes test coverage measurements, so we could select only the projects that had the highest coverage.


Reviewer A: additional questions
----------

> Maybe a "better" tool (specifically the one about imports) correctly handles more merges, but simpler ones.

This is a possibility.
We will measure how many conflicts are within imports and how many are outside imports.
We will make similar measurements for other tools.

By the way, both IntelliMerge and Spork have special-case handling of imports, just as the P-imports tool does.  Therefore, P-imports *should* have no advantage over IntelliMerge and Spork.  Their worse behavior may be due to other problems in their implementation.  We will investigate and report.

> Which conflicts can each tool solve?

Section 7 and the appendix give 75 examples.  Our data is also available in the artifact.  We will adjust the writing to provide a clearer summary of the strengths and weaknesses of the tools.

> Why not evaluate JDime?

As section 9.2 explains, we tried to use JDime, but it was too buggy.  Furthermore, it is reported to be worse than Spork, which we did evaluate.

> Why not evaluate MergeBERT?

MergeBERT is not publicly available.  We will add that information to the paper.

> the deduction in Lines 680-683 is incorrect. Ort-ignorespace is the most different from other Git Merge configurations, which cannot conclude that textual differences were formatting differences rather than semantic changes. These techniques need to be compared from the behavior not from the texts.

We are sorry for the confusion.  We will reword the text to clarify that it is comparing behavior -- just as you suggested (if we understand you correctly).  Our sentence is trying to say that:

 * With regard to semantics (figure 5), Gitmerge-ort-ignorespace is relatively similar to other git configurations.
 * With regard to syntax (figure 7), Gitmerge-ort-ignorespace is quite different from other git configurations.


Reviewer B: additional questions
----------

> some merges are harder to resolve than others, but the model treats them as equivalent.

We agree this is a weakness (lines 1047-1051).  We propose that it should be taken up by future work, because we did not have space for it in this paper.  However, the measurements proposed by Reviewer A will give preliminary information.

> What is the rationale for the hypothesis stated on line 479-480?

The rest of the paragraph (lines 480-488) lays out the basis.

> Since the authors are using *test suites as oracles*, that should be a primary selection criterion

We agree, so we retained only the projects in Reaper that have the highest test coverage (lines 510-511).
We will add that Reaper is "well-engineered" programs, as you suggested, and also justify that GitHub's Greatest Hits has above-average code and test quality.

> I didn't follow the paragraph on line 527-530, can you rephrase this?

Sorry about that.  We will reword.

It is conceivable that different projects with different development styles might contain qualitatively different merges.  We did not want any one project's merges to dominate.

We started with a dataset like this:

```
project #1 	250 merges
project #2	31 merges
project #3	17 merges
...
```

and converted it to a dataset like this:

```
project #1 	100 merges (some merges discarded)
project #2	31 merges (no change)
project #3	17 merges (no change)
...
```

> - In $5.2, it would be helpful to have some measure of the degree of flakiness

Good point.  We will add this.

> - In $6.2 lines 775-783, given this threat would it be possible to show this as a separate analysis, by disqualifying cases where compilation failed?

Good idea!  We thought of this analysis after submission.  It raises the P-* tools even higher above all the others (Git, Hires-Merge, Spork, IntelliJ).  We will add this to the paper.

> - A prior change in merge conflict tooling by Git team was apparently so negligible that the authors could not measure it with their infrastructure!

The rewrite implemented the *same algorithm*.  (The rewrite fixed bugs in edge cases and greatly improved maintainability.)  Therefore, a very small difference in user-visible behavior was expected.  We will clarify this.

> Bad merge resolutions can (at least by assumption) be detected by a test suite and fixed by the developer.

This assumption is not always true.  We have seen examples where the merge resolution was incorrect but was *not* detected by the test suite.  The resulting bug might be detected long afterward (making it more expensive to fix) or might be deployed to production (which is even more expensive).  Thus, bad merge resolutions can have very significant implications.

> The authors omit comparison to many other merge tools ($9.2). This is OK if the authors made a good-faith effort to obtain access to those tools, *and* reimplementing those tools would be considered unreasonable. Neither of these aspects is discussed in $9.2, leaving me concerned about the (non-)exhaustiveness of the evaluation. Since the paper is primarily a benchmarking paper, the systematic evaluation is key.

We reported bugs in JDime and fixed a number of them.  We spent well over a month trying to fix bugs in Spork, and its maintainers acknowledged our bug reports.  We tried to refactor Spork to eliminate its dependence on Spoon (which the Spork maintainers blamed for some of Spork's bugs), but we were unable to do so.  We re-implemented parts of other tools (such as the special case `import` handling).

> Novelty of the new family of tools is unclear.

The P-* tools are inspired by other work: P-adjacent by [30], P-imports by IntelliMerge and Spork, and P-version-numbers by (the failures of) Hires Merge.  That said, no one had previously thought to implement these tools, and the algorithms are novel and non-trivial.

The P-* family outperforms existing tools, which is another endorsement of it.

As noted above, the P-* family acts as an ablation study.

> $2 ("Background") appears to include the authors' claimed contribution of a new (family?) of tools named P-X.

Thank you for pointing this out.  We will correct it, and the other issues that you mention.  We agree with you that the problems are largely writing issues.  We appreciate having an outside perspective and suggestions, which will improve the presentation.

For completeness, the rest of "Questions for Rebuttal" #1 (answered above, but with the full question omitted above for brevity) was:

> Please be specific about the rationale for a new merge tool, given the abundance of existing merge tools and the lack (AFAIK) of competitors from major software firms such as Meta, Google, Microsoft, etc.. Usually if a problem is important, software firms have strong opinions and competing tools, so the lack of such evidence gives me pause.


Reviewer C: additional questions
----------

N/A



Review #608D
===========================================================================

Meta-review
-----------
CONDITIONAL ACCEPT

We thank the authors for submitting this work to ASE and responding to reviewers' comments.

Reviewers have carefully considered the paper with the authors' response. We appreciate the work's relevance to software engineering, as well as the demonstrated effectiveness of the technique. We also appreciate the authors' rebuttal, which addressed concerns about the methods and evaluation. However, we feel that the current manuscript's presentation is sufficiently distant from an acceptable version that the work cannot be directly accepted to ASE. We therefore recommend to accept this work with shepherding. The shepherd will work with the authors to ensure that several major concerns are met:

- Clarification of novelty, possibly including a more formal presentation of the proposed algorithm(s)
- Improved description of the evaluation method (including some measure of test suite adequacy such as line coverage)
- Delivering on promises made in the rebuttal, such as for RC1 (add this measurement), RC2 (new prose improving the presentation), Reviewer B-extras (estimate degree of flakiness, measuring the cases where compilation succeeded, justifying the selection of comparison points).
- Improved presentation throughout following the reviewers' comments and the replies in the rebuttal.

The shepherd will also help ensure that other reviewers' comments are addressed insofar as the page limit accommodates them.



Comment @A1 by Shepherd
---------------------------------------------------------------------------
Hello authors,

Your work was conditionally accepted, pending acceptance by a shepherd. I am the shepherd.

This is the guidance from the PC chairs:

```
Thank you for your patience. HotCRP is now open so that you can discuss
your clarification questions (please post only important ones) and
submit your updated revisions through *Add comment*.  Note that
iterative conversation/update is an *optional feature* for both the
authors and the shepherd.

Add your paper versions, including the final one, as a comment as well.

The deadline for the revision is **Aug 20**. After Aug 20 once you
submit the final version no more communication will be allowed. Upon the
final acceptance of the paper, you will receive instructions on further
steps, including the preparation of the camera-ready version.
```

Please let me know if you have any questions or concerns about the reviewer feedback and the acceptance conditions. Don't worry if you think your question is "not important", I am happy to dialogue.

If you provide an initial revision by the end of the day on Thursday August 15, I will be able to give feedback by the morning of Monday August 19 to let you know of any necessary further changes. If you provide your manuscript after Thursday August 15, I will not have time to give you that iteration, and will just make the accept-reject decision based on the provided manuscript.

Cheers,

~Shepherd


==> cover-letter.txt <==
We address the conditions provided by the reviewer in and have implemented the following changes to meet these requirements.

Condition 1 was to clarify the novelty of the proposed algorithm(s). Section $2.3 presents the tools and algorithms involved.  $2.3.2 separates out the previously proposed (but never implemented) algorithms and $2.3.3 contains our new algorithms that have not been implemented or evaluated before.

Condition 2 was to improve the description of the evaluation methods and include some measure of test suite adequacy such as line coverage. Section $5.1 paragraph 6 discusses code coverage.

Condition 3 were to address rebuttal and reviewer comments.
We addressed RC1 (and Reviewer B's comment on cases where compilation succeeded) by expanding Figure 4 and with additional writing in $5.1 last paragraph.
We addressed RC2 by adding a description of our methodology in $7.0.
We addressed RC3 by adding justification for the Reaper repositories in $5.1 paragraph 1.
We addressed Reviewer B's comment on degree of flakiness by supplying metrics in $5.2 paragraph 2.
We addressed Reviewer B's comment on justifying the selection of comparison points in $9.1.

Condition 4 was to address other reviewers' comments and our replies.  We did so throughout the paper.


==> coverage.txt <==
git@github.com:mjsax/aeolus.git
Missed:   11429  Covered:    8060  % covered: 41.36

git@github.com:awslabs/amazon-sqs-java-messaging-lib.git
Missed:    1099  Covered:    5976  % covered: 84.47

git@github.com:rtyley/android-viewholder-listviews.git
Missed:     225  Covered:     165  % covered: 42.31

git@github.com:OAuth-Apis/apis.git
Missed:    7433  Covered:    5805  % covered: 43.85

git@github.com:eskatos/asadmin.git
Missed:    2025  Covered:     480  % covered: 19.16

git@github.com:douglasrodrigo/bfmapper.git
Missed:    1343  Covered:    2461  % covered: 64.70

git@github.com:jinahya/bit-io.git
Missed:     432  Covered:    1477  % covered: 77.37

git@github.com:brooklyncentral/brooklyn-ambari.git
Missed:    6095  Covered:    1096  % covered: 15.24

git@github.com:bujiio/buji-pac4j.git
Missed:     405  Covered:      76  % covered: 15.80

git@github.com:atorstling/bychan.git
Missed:    1754  Covered:    2685  % covered: 60.49

git@github.com:julietkilo/CANBabel.git
Missed:    2503  Covered:    3149  % covered: 55.71

git@github.com:apache/cayenne.git
Missed:  285204  Covered:  103617  % covered: 26.65

git@github.com:cglib/cglib.git
Missed:    5316  Covered:   18471  % covered: 77.65

git@github.com:OpenHFT/Chronicle-Bytes.git
Missed:   14096  Covered:   33840  % covered: 70.59

git@github.com:OpenHFT/Chronicle-Threads.git
Missed:    1822  Covered:    5254  % covered: 74.25

git@github.com:cjwizard/cjwizard.git
Missed:    1910  Covered:     306  % covered: 13.81

git@github.com:Cloudslab/cloudsim.git
Missed:   60495  Covered:    4824  % covered: 7.39

git@github.com:apache/commons-beanutils.git
Missed:    7388  Covered:   17765  % covered: 70.63

git@github.com:ning/compress.git
Missed:    4266  Covered:    6883  % covered: 61.74

git@github.com:maven-nar/cpptasks-parallel.git
Missed:   28818  Covered:   12287  % covered: 29.89

git@github.com:tackley/dbdeploy.git
Missed:     618  Covered:    1974  % covered: 76.16

git@github.com:apache/directory-kerby.git
Missed:   52506  Covered:   54977  % covered: 51.15

git@github.com:ata4/disunity.git
Missed:    3859  Covered:    3188  % covered: 45.24

git@github.com:docopt/docopt.java.git
Missed:     680  Covered:    3001  % covered: 81.53

git@github.com:kiegroup/droolsjbpm-knowledge.git
Missed:   19442  Covered:    2840  % covered: 12.75

git@github.com:dropwizard/dropwizard-elasticsearch.git
Missed:     164  Covered:     350  % covered: 68.09

git@github.com:dyn4j/dyn4j.git
Missed:    1586  Covered:   67094  % covered: 97.69

git@github.com:j-easy/easy-props.git
Missed:     296  Covered:    2068  % covered: 87.48

git@github.com:codelibs/elasticsearch-reindexing.git
Missed:     310  Covered:     984  % covered: 76.04

git@github.com:mangstadt/ez-vcard.git
Missed:    5562  Covered:   31641  % covered: 85.05

git@github.com:spotify/ffwd.git
Missed:   16286  Covered:    4812  % covered: 22.81

git@github.com:keedio/flume-ftp-source.git
Missed:    1022  Covered:    1654  % covered: 61.81

git@github.com:keedio/flume-ng-sql-source.git
Missed:     900  Covered:     527  % covered: 36.93

git@github.com:gatein/gatein-api-java.git
Missed:    1990  Covered:    1940  % covered: 49.36

git@github.com:opendatalab-de/geojson-jackson.git
Missed:     519  Covered:    1070  % covered: 67.34

git@github.com:martinpaljak/GlobalPlatformPro.git
Missed:   12709  Covered:    4719  % covered: 27.08

git@github.com:google/gwtmockito.git
Missed:     371  Covered:    2086  % covered: 84.90

git@github.com:helpscout/helpscout-api-java.git
Missed:   25466  Covered:    2695  % covered: 9.57

git@github.com:thomas-joiner/HunspellBridJ.git
Missed:     118  Covered:     577  % covered: 83.02

git@github.com:anjuke/hwi.git
Missed:    8895  Covered:       0  % covered: 0.00

git@github.com:imixs/imixs-workflow.git
Missed:   27914  Covered:   15322  % covered: 35.44

git@github.com:trung/InMemoryJavaCompiler.git
Missed:      43  Covered:     353  % covered: 89.14

git@github.com:FasterXML/jackson-annotations.git
Missed:    1036  Covered:    3913  % covered: 79.07

git@github.com:bedatadriven/jackson-datatype-jts.git
Missed:     140  Covered:     926  % covered: 86.87

git@github.com:radsz/jacop.git
Missed:  257585  Covered:  133972  % covered: 34.22

git@github.com:jadler-mocking/jadler.git
Missed:     507  Covered:    2902  % covered: 85.13

git@github.com:jai-imageio/jai-imageio-jpeg2000.git
Missed:   56343  Covered:   48878  % covered: 46.45

git@github.com:openskynetwork/java-adsb.git
Missed:   13177  Covered:    1440  % covered: 9.85

git@github.com:apereo/java-cas-client.git
Missed:    3592  Covered:    7528  % covered: 67.70

git@github.com:romix/java-concurrent-hash-trie-map.git
Missed:     842  Covered:    2892  % covered: 77.45

git@github.com:iterate-ch/java-openstack-swift.git
Missed:    5772  Covered:     956  % covered: 14.21

git@github.com:javaparser/javaparser.git
Missed:  190999  Covered:  188057  % covered: 49.61

git@github.com:square/javapoet.git
Missed:     795  Covered:   10549  % covered: 92.99

git@github.com:jboss-msc/jboss-msc.git
Missed:    4597  Covered:    8858  % covered: 65.83

git@github.com:jcabi/jcabi-w3c.git
Missed:     649  Covered:     651  % covered: 50.08

git@github.com:bserdar/jcliff.git
Missed:    5737  Covered:    1836  % covered: 24.24

git@github.com:giltene/jHiccup.git
Missed:    1799  Covered:     283  % covered: 13.59

git@github.com:jmxtrans/jmxtrans-agent.git
Missed:   10122  Covered:    8149  % covered: 44.60

git@github.com:jnr/jnr-enxio.git
Missed:    2327  Covered:     127  % covered: 5.18

git@github.com:lukas-krecan/json2xml.git
Missed:     131  Covered:     647  % covered: 83.16

git@github.com:tdunning/log-synth.git
Missed:    5462  Covered:   10500  % covered: 65.78

git@github.com:jkotlinski/lsdpatch.git
Missed:   19490  Covered:    2094  % covered: 9.70

git@github.com:addthis/meshy.git
Missed:    5824  Covered:    7497  % covered: 56.28

git@github.com:morfologik/morfologik-stemming.git
Missed:    3087  Covered:    9558  % covered: 75.59

git@github.com:jexp/neo4j-rdbms-import.git
Missed:    1610  Covered:     193  % covered: 10.70

org-1535932@github.com:outbrain/ob1k.git
Missed:   18464  Covered:   18470  % covered: 50.01

git@github.com:msukmanowsky/omniture-data-tools.git
Missed:    1148  Covered:     622  % covered: 35.14

git@github.com:cternes/openkeepass.git
Missed:    1047  Covered:    8112  % covered: 88.57

git@github.com:openpnp/openpnp.git
Missed:  295541  Covered:   69592  % covered: 19.06

git@github.com:conveyal/osm-lib.git
Missed:    3850  Covered:    3648  % covered: 48.65

git@github.com:s4u/pgpverify-maven-plugin.git
Missed:    3120  Covered:    4904  % covered: 61.12

git@github.com:release-engineering/pom-manipulation-ext.git
Missed:   22824  Covered:   13524  % covered: 37.21

git@github.com:yandex-qatools/postgresql-embedded.git
Missed:     952  Covered:    3471  % covered: 78.48

git@github.com:jchambers/pushy.git
Missed:      12  Covered:     296  % covered: 96.10

git@github.com:gmr/rabbitmq-flume-plugin.git
Missed:    1557  Covered:     194  % covered: 11.08

git@github.com:allan-huang/remote-procedure-call.git
Missed:    2384  Covered:    2850  % covered: 54.45

git@github.com:yegor256/rexsl.git
Missed:    6283  Covered:   10902  % covered: 63.44

git@github.com:apache/roller.git
Missed:   74016  Covered:   22301  % covered: 23.15

git@github.com:davidmoten/rxjava-extras.git
Missed:    3883  Covered:   11488  % covered: 74.74

git@github.com:CloudSlang/score.git
Missed:   16495  Covered:   10242  % covered: 38.31

git@github.com:semanticvectors/semanticvectors.git
Missed:   41597  Covered:   10286  % covered: 19.83

git@github.com:jeluard/semantic-versioning.git
Missed:    3598  Covered:    3035  % covered: 45.76

git@github.com:apache/shardingsphere-elasticjob.git
Missed:    2822  Covered:   16407  % covered: 85.32

git@github.com:codedance/silken.git
Missed:    1928  Covered:     169  % covered: 8.06

git@github.com:octo-technology/sonar-objective-c.git
Missed:    2776  Covered:    1366  % covered: 32.98

git@github.com:Pablissimo/SonarTsPlugin.git
Missed:     253  Covered:    2553  % covered: 90.98

git@github.com:Ekryd/sortpom.git
Missed:      16  Covered:    5305  % covered: 99.70

git@github.com:vdenotaris/spring-boot-security-saml-sample.git
Missed:      36  Covered:     866  % covered: 96.01

git@github.com:jottley/spring-social-salesforce.git
Missed:    2038  Covered:    2412  % covered: 54.20

git@github.com:brunoribeiro/sql-parser.git
Missed:   59899  Covered:   91760  % covered: 60.50

git@github.com:jtablesaw/tablesaw.git
Missed:   29540  Covered:   53165  % covered: 64.28

git@github.com:tupilabs/tap4j.git
Missed:     227  Covered:    3000  % covered: 92.97

git@github.com:ThreeTen/threeten-extra.git
Missed:    2195  Covered:   24810  % covered: 91.87

git@github.com:tasermonkey/thumbnailator.git
Missed:    6114  Covered:   53557  % covered: 89.75

git@github.com:kevinbayes/vest.git
Missed:    1739  Covered:     359  % covered: 17.11

git@github.com:caelum/vraptor-environment.git
Missed:      98  Covered:     142  % covered: 59.17

git@github.com:wocommunity/wonder.git
Missed:   25889  Covered:    2879  % covered: 10.01

git@github.com:projectdanube/xdi2.git
Missed:   38624  Covered:   27824  % covered: 41.87

git@github.com:xebia/Xebium.git
Missed:    3364  Covered:    1764  % covered: 34.40

git@github.com:skyscreamer/yoga.git
Missed:    2457  Covered:    2716  % covered: 52.50

git@github.com:openzipkin/zipkin.git
Missed:   29974  Covered:   33332  % covered: 52.65

git@github.com:ksprojects/zkcopy.git
Missed:     766  Covered:     458  % covered: 37.42


==> merge-evaluations.txt <==
@InProceedings{ApelLBLK2011,
  author = 	 "Sven Apel and J{\"o}rg Liebig and Benjamin Brandl and Christian Lengauer and Christian K{\"a}stner",
  authorASCII = 	 "Sven Apel and Jorg Liebig and Benjamin Brandl and Christian Lengauer and Christian Kastner",
  title = 	 "Semistructured Merge: Rethinking Merge in Revision Control Systems",
  crossref =     "FSE2011",
  pages = 	 "190--200",
}
  Unstructured merge is textual and typically line-based.  Structured merge
converts programs into ASTs and then merges the trees.  This paper proposes
"semi-structured merge".  The program is represented as a tree down to some
level (say, down to fields and method signatures), then anything lower in the
AST is represented as text.  (In their formulation and experiments, "there are
no nodes that represent statements or expressions.")  The tree parts are merged
using tree algorithms, and the text parts are merged using text algorithms.  "A
combination of unstructured and semistructured merge reduces the number of
conflicts in our study by 35\% compared to pure unstructured merge."
  The tool is called FSTMerge.
  The user provides a grammar "enriched with information for conflict resolution".
This includes which AST node types have order-independent children (e.g.,
methods and fields can be arbitrarily ordered but cannot be duplicated), and
which AST node types have a special user-written conflict resolution algorithm
(e.g., Java extends clauses are joined with commas).  In their experiments, they
"defined conflict handlers for 54 structural elements of Java, C#, and Python
(implements lists, modifiers, and so on)."  (Actually, these handlers just
counted the number of conflicts; their experiments didn't actually do the
merges.)
  Without user-specified (and usually user-defined) conflict handlers,
semistructured merge addresses only the problem of two different programmers
adding order-independent program elements (like the methods in a class
definition, or import statements in a Java file) at the same location; they
call such a conflict an "ordering conflict" (this term is finally defined
near the end of the 4th page of the paper).  This seems to be the only
problem that semistructured merge solves.  However, I expect these merges
to be very easy for people to perform; this paper is not addressing a very
important problems related to merging.
  The user supplies a grammar of the programming language, with each
production marked indicating whether its children are order-independent, or
should be merged using textual merge, or a custom merging algorithm should
be used.
  The abstract is dishonest about the results.  It says "semistructured
merge reduces the number of conflicts in 60\% of the sample merge
scenarios by, on average, 34\%, compared to unstructured merge."  This
cherry-picks, from their examples, the scenarios where semistructured merge
does well.  Overall, semistructured merge actually increases the number of
conflicts by 27\% (2103 vs. 1653 conflicts).  This is partly due to their
algorithm's inability to handle renaming.  But, for 60\% of the projects,
about 1/3 of the merges are over "ordering conflicts", which is more than I
would have expected.
  The empirical evaluation is over both real merges that occurred during
development, and also merges between different branches that co-existed;
the paper authors selected the branches and the merge points.  The
methodology for selecting these is vague.  The results are not broken down by
real vs. potential merges.
  File and directory renaming was a big problem in their experiments, because
FSTMerge didn't track/recover it though the unstructured merge algorithms did
(and thus unstructured merge performed better for those few, but huge, merges).
  "A merge in our setting takes about 15 min but, compared to the time for
resolving conflicts manually, the overhead for applying both kinds of merge can
be safely neglected."
  Section 4.1 suggests the tool is not fully automated:  "The tool
FSTGENERATOR generates almost all code that is necessary for the
integration of a new language into FSTMERGE."
  Section 5.4 makes various unsubstantiated claims, such as "We found that
respecting structural boundaries (i.e., aligning the merge with the program
structure) is beneficial, because, this way, we could understand conflicts
in terms of the underlying structure, even though this may result in more
conflicts (e.g., one per method instead of one per file)." and "It is
desirable to minimize the amount of manual intervention, but it is useful
to keep information on conflict resolutions. Semistructured merge has
benefits in this regard as it knows about the structural elements involved,
not only about text."
  Programmers may wish to keep their methods, imports, etc. in a logical
order.  Semistructured merge chooses an arbitrary order, which might be
undesirable in some circumstances.  Section 5.6 acknowledges that this
issue was raised in a workshop paper, but the paper then ducks the
question.
  This paper's tool is FSTMerge.  I expect that FSTMerge doesn't handle all Java
8 syntax, because JDime (a later tool by the same authors, hosted on the same
website) does not.

@InProceedings{ApelLL2012,
  author = 	 "Apel, Sven and Le{\ss}enich, Olaf and Lengauer, Christian",
  authorUTF = 	 "Apel, Sven and Leßenich, Olaf and Lengauer, Christian",
  authorASCII =  "Apel, Sven and Lessenich, Olaf and Lengauer, Christian",
  title = 	 "Structured merge with auto-tuning: balancing precision and performance",
  crossref =  "ICSE2012",
  pages = 	 "120-129",
}
Superseded by LessnichAL2014.
  Introduces the JDime tool.
  This is a long paper that expounds a trivial, obvious idea:  first run
a faster, less capable algorithm, and only use a slower, more capable
algorithm where the first one failed.  The heart of the paper is: "As
long as no conflicts are detected, the tool uses unstructured merge,
which is cheap in terms of performance. Once conflicts are detected,
the tool switches to structured merge to increase the precision. So,
the basic idea is simple: use the expensive technique only when
necessary."  They call this "auto-tuning".  Maybe no one had yet
suggested this in the context of version control merges.  Their
primary concern is run time:  they say that structured merge is
impractically slow.
  An "unstructured merge algorithm" is line-based and text-based.  A
"structured merge algorithm" is tree-based:  it reads the source code,
parses it into an AST, and then performs merging on the ASTs.  The
paper's experiments show that structured merge is about 15x slower
than unstructured merge.  Their adaptive approach that performs
structured merge only when textual merge fails (and would report a
conflict) is only 3x slower than unstructured merge on average, but
with high variance:  when structured merge is needed, it's just as
slow as if it was called directly (which they had previously
criticized as too slow).  I think this is OK.  If line-based merge
fails, I don't think run time matters any more:  the alternative
is handing control over to the programmer, who is going to be much
slower than an algorithm.
  They say a key problem is "the fact that unstructured-merge tools
have no information on which program elements can be permuted safely."
  Section 3.2 is a long (but still incomplete) description of the
tree-merging algorithm (which they call "amalgamation" in the text).
  They misleadingly claim that "All 72 merge scenarios together
consist of more than 17 million lines of Java code."  This counts each
of 8 projects 10 times, and the conflicting lines are much smaller
(though they may be well over 100,000 lines: it's hard to tell from
the log-scale graphs).
  "Structured merge with auto-tuning" usually yielded fewer conflicts
than unstructured merge and was 5x faster.  Their experimental data are
biased by an enormous merge that resulted from directory renaming and
that their tool could not handle.
  "The conflicts reported by purely structured merge are largely
the same as the ones reported by using the auto-tuning approach."
  "21\% of the changed files cannot be merged with unstructured merge.
... With structured merge, this fraction can be decreased to 15\%."
  The experiments did not consider whether the merges (resulting from
any merge algorithm) were correct.  The paper considers a tool useful
if it reports fewer merges, but doesn't consider the cost of a bad
merge that a user will have to debug later.
  A reviewer of another paper said that the JDime evaluation runs tests.
This paper does not run tests.


@InProceedings{AsenovGMO2017,
  author = 	 "Asenov, Dimitar and Guenat, Balz and M{\"u}ller, Peter and Otth, Martin",
  title = 	 "Precise Version Control of Trees with Line-Based Version Control Systems",
  crossref =  "FASE2017",
  pages = 	 "152-169",
  abstract=
   "Version control of tree structures, ubiquitous in software engineering, is
    typically performed on a textual encoding of the trees, rather than the trees
    directly. Applying standard line-based diff and merge algorithms to such
    encodings leads to inaccurate diffs, unnecessary conflicts, and incorrect
    merges. To address these problems, we propose novel algorithms for computing
    precise diffs between two versions of a tree and for three-way merging of
    trees. Unlike most other approaches for version control of structured data,
    our approach integrates with mainstream version control systems. Our merge
    algorithm can be customized for specific application domains to further
    improve merge results. An evaluation of our approach on abstract syntax trees
    from popular Java projects shows substantially improved merge results
    compared to Git.",
}
  This paper presents:
 * A textual encoding of trees
 * An algorithm for computing tree differences, based on the line-based diff of
   the textual representation.
 * An algorithm for three-way merge of trees, which is not based on line-based
   tree merging (even though the diff algorithm is).
 * Two customizations to the merge algorithm to account for some common cases,
   such as whether order of elements is relevant.
 * Evaluation on open-source Java code bases.
  Each tree node is represented as:
 * id: a globally unique ID. They suggest to get it from an editor, or to run a
   tree-matching algorithm such as GumTree [9].  Running GumTree is extremely
   expensive (merging a single file could take about one minute), so their
   approach really needs IDs from an editor.  They say getting it from an editor
   "eliminates inaccurate diffs"; using the tree-matching algorithm merely
   greatly reduces inaccurate diffs.  I'm not sure what the definition of
   "inaccurate" is here.
 * parentId: the ID of the parent node.
 * label: a name that is unique among sibling nodes. This can be any string; for
   lists, this would be the numbers 1, 2, 3, ...
 * type: an arbitrary type name from the target domain. For example, types
   of AST nodes could be Method or IntegerLiteral. Types enable additional
   customization of the version control algorithms, used to improve conflict
   detection and resolution.
 * value: an optional value.
  In the file format, "a single line contains the encoding of exactly one tree
node with all its elements".  This enables line-based diff to identify an
overapproximation of the nodes that have changed between the two versions of the
encoded tree.
  The diff algorithm computes the delta between two versions of a tree. The delta
is a set of changes, where each change represents the evolution of one node and
is a tuple consisting of:
 * oldNode: (null for insertion)
 * newNode: (null for deletion)
 * change kind: one of Insertion, Deletion, Move (change of parent and possibly
   label, type, or value), Stationary (no change of parent, but change in at
   least one of label, type, or value).  The algorithm compares nodes that have
   the same ID but are not identical; each can be trivially given one of the 4
   change kinds (see Algorithm 2.1 in the paper).
  Merging uses the "change graph".  Each element is a 4-tuple: the 3 parts of a
"change", plus:
 * revisions indicates which revisions make this change: A, B, or Both.
The change graph is computed by running the diff algorithm twice: on <Base, A>
and on <Base, B>.  Dependencies between changes are added (eg, node n1 cannot be
moved under node n2 until node n2 exists, such as being inserted).
  Conflicts are of 4 types:
 * a node becomes its own ancestor (= dependency cycle in the change graph)
 * same node, non-identical changes
 * label clash (eg, if a list element is added, every following element gets a
   new label, which is its index; one of the paper's two "customizations"
   handles this particular case.
 * deletion clash: one deletes, the other changes.
  The paper makes much of the fact that this integrates with, and uses, standard
VCS tools, but that is just an implementation detail that would not affect
users.
  The paper does not apply refactorings to newly-added code.  My intuition states
that inferring operations from changes, and then applying them more broadly, is
essential.
  Customizations may produce "review items", which are messages that inform the
user of a potential semantic issue with the final merge.
  If "x < y" in an AST is changed to "x <= y" in one revision, and to "x < y + 1"
in another, the algorithm will merge these two changes as "x <= y + 1", which is
not intended.  They add a customization:  if two changes are merged within a
"conflict unit" (eg, an arithmetic expression), then a "review item" is output
to the user.
  The evaluation is substantial:  all the Java merges in the 19 most popular
Java projects on GitHub (only 13 of these actually had any merges in Java
files).  A "divergent merge" results in a conflict or differs from what the
developer committed.
Out of 4023 merges, Git suffered 1039 conflicts and 71 different from the developer.
Out of 4023 merges, their tool suffered 362 conflicts and 355 different from the developer.
Furthermore, their tool output produced 884 "review items" that a developer would have to examine.
The paper claims the experiments show their tool is much better than Git because
it has fewer "divergent merges" and "conflicts", but that seems to ignore the
cost of the different-than-the-developer merges and the review items.
RxJava had 46 "divergent merges", which the authors examined manually:
 * 34 were real conflicts or the developer made a change
 * 6 were developer mistakes:  their tool's merge was right even though it differed
 * 6 were due to bad merges created by the GumTree tree-matching algorithm.
  "We discard the text formatting and some comments."  Discarding comments is a
non-starter for practical use.
  The "three major drawbacks" in the introduction seem to be aspects
of the same underlying issue (which is real).


@InProceedings{BakaoukasB2020,
  author = 	 "Bakaoukas, Anastasios G. and Bakaoukas, Nikolaos G.",
  title = 	 "A Top-Down Three-Way Merge Algorithm for {HTML/XML} Documents",
  booktitle = "IntelliSys 2020: Intelligent Systems and Applications: Proceedings of the 2020 Intelligent Systems Conference",
  year = 	 2020,
  pages = 	 "75-96",
  abstract =
   "Collaborative work, with the need to keep HTML/XML code up-to-date, is now
    becoming vital particularly in the Web Development field. In order to fully
    support collaborative work and resolve related problems the need has arisen
    for an optimum solution to the automated editing of a number of parallel
    copies originating from a single original HTML/XML code document with the
    additional requirement to subsequently merge the copies into a single updated
    document. A number of algorithms have been used in the past for the purpose,
    such as: Diff3, XmlDiff, DeltaXML {\&} 3DM, but HTML/XML code complexity
    related issues have now called for an algorithm that is more specifically
    designed for the purpose. In this paper a new algorithmic approach to merging
    HTML/XML code documents is presented that is based on the ``Three-way Merge''
    approach and the ``Node-per-Node'' comparison between ordered trees. For the
    creation of the actual merging function operating at the heart of the
    algorithm, a particular methodology was followed in which only the two
    ``Current Versions'' are required for the generation of the updated document,
    and no involvement of the ``Original Document'' is necessary. This is an
    important improvement over the currently existing algorithms because
    eliminates the well-known ``Idempotent'' problem in merging two HTML/XML
    documents. In addition, the algorithmic approach presented here allows for the
    identification and treatment of all the conflicts that arise during a HTML/XML
    code merging in an ordered and clearly specified manner.",
}
  There is no implementation, and the experiments involve simulating the tool on
just a couple of examples.  The paper also has no pseudocode, so I was unable to
fully understand the algorithm.
  "no involvement of the “Original Document” is necessary" in the merging
procedure, but the base document was used in creating edit scripts from the base
to each of the two parents of the merge.
  The paper's criticism of previous work such as 3DM is that "these tools do not
fundamentally take advantage at all of the presence of the HTML/XML tags in the
documents and are only based on their judgement upon the general structure of
them".  In other words, those other tools are general tree mergers rather than
tuned only to HTML/XML.
  The tool seems to require the HTML to be pretty-printed, with each tag on its
own line and all text blocks on a single line.  I don't see where the algorithm
takes advantage of this, though.
  In the algorithm, "Stage 3" computes an edit script between the base document
and each of the parents of the merge.  In "Stage 4", the algorithm prioritizes
some operations over others.  "extensive experimentation indicates ... to assign
a higher priority to the Delete operation" than to update, and to not declare a
conflict when an update occurs within a deleted subtree.  The paper doesn't say
anything about the experiments that its choices are based upon.  The algorithm
also prioritizes some HTML tags over others, such as <html> over <head> and
<html> over <body>.  The user must supply priorities for each of the n^2
possible pairs of tags.  There is also the "Nested parenthesis principle" that
says that the HTML must be well-formed; for example, <b><i>...</b></i> is
illegal.


@InProceedings{BrunHEN2011,
  author = 	 "Yuriy Brun and Reid Holmes and Michael D. Ernst and David Notkin",
  title = 	 "Proactive detection of collaboration conflicts",
  crossref =     "FSE2011",
  pages = 	 "168--178",
  OPTnote = 	 "",
  OPTannote = 	 "",
  abstract =
   "Collaborative development can be hampered when conflicts arise
    because developers have inconsistent copies of a shared project.
    We present an approach to help developers identify and resolve
    conflicts early, before those conflicts become severe and before
    relevant changes fade away in the developers' memories.  This paper
    presents three results.
    \par
    First, a study of open-source systems establishes that conflicts
    are frequent, persistent, and appear not only as overlapping
    textual edits but also as subsequent build and test failures.
    The study spans nine open-source systems totaling 3.4 million
    lines of code; our conflict data is derived from 550,000
    development versions of the systems.
    \par
    Second, using previously-unexploited information, we precisely
    diagnose important classes of conflicts using the novel technique
    of speculative analysis over version control operations.
    \par
    Third, we describe the design of Crystal, a publicly-available
    tool that uses speculative analysis to make concrete advice
    unobtrusively available to developers, helping them identify,
    manage, and prevent conflicts.",
  supersededby = "BrunHEN2013",
  basefilename = "vc-conflicts-fse2011",
  downloads =
    "https://github.com/brunyuriy/crystalvc Crystal implementation;
     https://people.cs.umass.edu/~brun/video/Brun11esecfse/ video of talk;
     https://homes.cs.washington.edu/~mernst/pubs/vc-conflicts-fse2011-tooldemo.pdf tool demo paper (PDF)",
  category = "Speculative analysis",
  csetags = "brun,mernst,notkin,mernst-Software-engineering,plse",
  summary =
   "The Crystal tool informs a developer when his individual work can be
    safely merged with his co-workers' changes, and when his individual work
    conflicts with co-workers, by speculatively performing version control
    system operations in the background.",
}
Paper source: ~/research/speculation/vc-history-paper/


@Article{BrunHEN2013,
  author = 	 "Yuriy Brun and Reid Holmes and Michael D. Ernst and David Notkin",
  title = 	 "Early detection of collaboration conflicts and risks",
  journal = 	 tse,
  year = 	 2013,
  volume = 	 39,
  number = 	 10,
  pages = 	 "1358--1375",
  month = 	 oct,
  abstract =
   "Conflicts among developers' inconsistent copies of a shared project arise
    in collaborative development and can slow progress and decrease
    quality. Identifying and resolving such conflicts early can
    help. Identifying situations which may lead to conflicts can prevent some
    conflicts altogether. By studying nine open-source systems totaling 3.4
    million lines of code, we establish that conflicts are frequent,
    persistent, and appear not only as overlapping textual edits but also as
    subsequent build and test failures.  Motivated by this finding, we develop
    a speculative analysis technique that uses previously unexploited
    information from version control operations to precisely diagnose important
    classes of conflicts. Then, we design and implement Crystal, a publicly
    available tool that helps developers identify, manage, and prevent
    conflicts. Crystal uses speculative analysis to make concrete advice
    unobtrusively available to developers.",
  basefilename = "vc-conflicts-tse2013",
  downloadsnonlocal =
   "https://homes.cs.washington.edu/~mernst/pubs/vc-conflicts-tse2013.pdf PDF",
  downloads =
   "https://homes.cs.washington.edu/~mernst/pubs/vc-conflicts-fse2011-slides.pdf ESEC/FSE 2011 slides (PDF);
    https://homes.cs.washington.edu/~mernst/pubs/vc-conflicts-fse2011-tooldemo.pdf tool demo paper (PDF);
    https://github.com/brunyuriy/crystalvc Crystal implementation",
  category = "Speculative analysis",
  csetags = "brun,mernst,notkin,mernst-Software-engineering,plse",
  summary =
   "The Crystal tool informs a developer when his individual work can be
    safely merged with his co-workers' changes, and when his individual work
    conflicts with co-workers, by speculatively performing version control
    system operations in the background.",
}
Paper source: ~/research/speculation/vc-history-paper/TSEversion/


@InProceedings{CavalcantiBA2017,
  author = 	 "Cavalcanti, Guilherme and Borba, Paulo and Accioly, Paola",
  title = 	 "Evaluating and improving semistructured merge",
  crossref =  "OOPSLA2017",
  pages = 	 "59:1-59:27",
}
  "Unstructured merge" treats the program as a sequence of text lines.
"Structured merge" treats the program as an AST.  "Semistructured merge" treats
the program as an AST down to method bodies, field initializers, etc.:
expressions and statements are treated as text.  They disregard structured
merge, dismissing it as too inefficient to be practical.
  Their paper reports that semistructured merge outperforms unstructured merge
(it reduces false positives) but they find no evidence that it reduces false
negatives.  They add additional tweaks to the semistructured merge algorithm to
make it even more effective.
  "it is important to use a comparison criteria that considers not only the
capacity of generating a merged program, but also the possibility of missing or
early detecting conflicts that could appear during building or execution."  "We
then say that two contributions to a base program are conflicting when there is
no valid program that integrates them and has no unplanned interference."
  For their comparison, they say ground truth is unobtainable, so their
evaluation is purely relative:  they only examine cases where two tools produce
different results (conflict vs. no conflict), and report on those.  They call
the differences on their benchmark corpus to be "_additional_ false positives
and false negatives".  "As our interest here is to compare both approaches
relatively -- not to establish how accurate they are in relation to a general
notion of conflict -- we do not need to measure the occurrence of false
positives and negatives when both approaches behave identically."  "To confirm
the occurrence of the false positives and false negatives, we use a number of
scripts [a "grep based analysis", "our comparison process [conservatively]
favors unstructured merge whenever we are not able to precisely classify a
reported conflict"]; some of them rely on the parsing and compiler features of
the Eclipse JDT API."  They do not use testing, or analyze information flow,
etc., as clarified in section 3.2.3.
  "we used the GitMiner tool to convert the entire development history of a
GitHub project into a graph database."
  Their analysis is over 34,030 merge scenarios, but they report conflicts in
terms of hunks, rather than whether the scenario had no conflicts.
  Their enhancement is to perform 4 post-processing steps within the
FSTMerge tool, one to reduce false positives and 3 to reduce false negatives:
 * renaming handler: maps renamed elements
 * type ambiguity error handler:  for problems related to import statements
 * new element referencing edited one handler: reports conflict if
   unstructured merge reports a similar one
 * initialization blocks handler:  maps initialization blocks
The improved tool has zero additional false positives, compared to something
(unclear whether it is unstructured merge or is semistructured merge without the
4 heuristics, maybe both?).
  "Brun et al. [2011] and Kasi and Sarma [2013] reproduce merge scenarios from
different GitHub projects with the purpose of measuring the frequency of merge
scenarios that resulted in conflicts. Moreover, Zimmermann [2007] does a similar
analysis, but with a different metric, since the author reproduces file
integration from CVS projects."
  "Brun et al. [2011] and Kasi and Sarma [2013] also study the frequency of
merge scenarios that had build or test failures, which can be seen as a
consequence of the false negatives in the merging process. In this respect, we
have explored specific types of false negatives that cause build or test
failures."  That last sentence is misleading, since they never ran tests.
  Overall summary of the work:  "we observed that semistructured merge not only
reduces the number of reported conflicts, but it also has fewer additional false
positives when compared to unstructured merge. Furthermore, we find evidence
that semistructured merge additional false positives are easier to analyze and
resolve than those reported by unstructured merge. However, we found no evidence
that semistructured merge has fewer additional false negatives than unstructured
merge.  We also argue that semistructured merge false negatives are harder to
detect and resolve.
  Driven by these findings, we propose an improved semistructured merge tool that
further combines both approaches to reduce the false positives and false
negatives of semistructured merge.  We find evidence that the improved tool,
when compared to unstructured merge in our sample, reduces the number of
reported conflicts by half, has no additional false positives, has at least 8\%
fewer false negatives, is not prohibitively slower, and presents no extra
usability barriers in relation to state of the practice of merge tools."
  Previous "studies do not investigate whether the obtained reduction is
achieved at the expense of extra false negatives, or new kinds of false
positives that are harder to resolve."


@MastersThesis{Ellis2022,
  author = 	 "Max Ellis",
  title = 	 "A Systematic Comparison of Two Refactoring-aware Merging Techniques",
  school = 	 "University of Alberta",
  year = 	 2022,
  address = 	 "Alberta, Canada",
}
Superseded by EllisND2023.
  Compares MolhadoRef and IntelliMerge.  "these two techniques have
never been empirically compared."  For the former, "we
present RefMerge, a Java re-implementation of operation-based
refactoring-aware merging, but built on Git."
  "comparing RefMerge to Git and
IntelliMerge on 2,001 merge scenarios with refactoring-related conflicts from
20 open-source projects. The results show that RefMerge completely resolves
143 (7\%) merge scenarios while IntelliMerge resolves only 78 (4\%)."
  "Chapters 3-9 of this thesis were published to arXiv
(http://arxiv.org/abs/2112.10370) and submitted for publication to the
Transactions on Software Engineering by Max Ellis, Sarah Nadi, and
Danny Dig."
  "RQ1: How many merge conflicts do the three merge tools report?"
Doesn't say anything about whether the merges and conflicts are *correct*.
  "RQ2 What are the discrepancies between the merge conflicts that RefMerge
and IntelliMerge report? We perform a qualitative analysis on the
results reported by RefMerge and IntelliMerge to understand the
strengths and weaknesses of each tool."  This at least gets at correctness.
  "We choose not to use the same recall and precision metrics that the
IntelliMerge authors propose," which are line-based.
  "Instead, in RQ1, we report the number of conflicts each tool detects at
various granularity levels (scenarios, files, and conflict regions). ...
Additionally, for RQ2, we manually sample merge conflicts that differ
between the merge tools to understand the quality of the merge results
and how the behavior of these tools differ in handling different types
of merge scenarios."
  "despite supporting less refactorings, RefMerge managed to resolve
about twice as many conflicting merge scenarios as IntelliMerge."
They evaluate this based on conflicting LOC, though!  I thought that
was not their planned evaluation metric.  "RefMerge reported only two
false negatives in all 50 merge scenarios" that they manually inspected.



@Article{EllisND2023,
  author = 	 "Ellis, Max and Nadi, Sarah and Dig, Danny",
  title = 	 "Operation-Based Refactoring-Aware Merging: An Empirical Evaluation",
  journal = 	 IEEETSE,
  year = 	 2023,
  volume = 	 49,
  number = 	 4,
  pages = 	 "2698-2721",
  month = 	 apr,
}
This supersedes Ellis2022.
It uses a tool RefMerge.


@inproceedings{GZ2014,
  author = {Gousios, Georgios and Zaidman, Andy},
  title = {A Dataset for Pull-based Development Research},
  booktitle = {Proceedings of the 11th Working Conference on Mining Software Repositories},
  series = {MSR 2014},
  year = {2014},
  isbn = {978-1-4503-2863-0},
  location = {Hyderabad, India},
  pages = {368--371},
  numpages = {4},
  doi = {10.1145/2597073.2597122},
  acmid = {2597122},
  publisher = {ACM},
  address = {New York, NY, USA},
  keywords = {distributed software development, empirical software engineering, pull request, pull-based development},
}
"The commits reported in a pull request also contain commits that
merge branches, which the developer may have merged prior to performing his changes. These commits may contain several files not
related to the pull request itself, which in turn affects our results.
We filtered out such commits, but this may not reflect the contents
of certain pull requests."
"when developers use commit squashing,
the number of commits is reduced to one. Therefore the number
of commits feature is often an idealized version of the actual work
that took place."
"For the remaining 1,034 repositories [that is, the full dataset], the
the full history (including pull requests, issues and commits) of the included projects was
downloaded and features were extracted by querying the GHTorrent
databases and analyzing each project's Git repository."


@InProceedings{HuntT2002,
  author = 	 "J. J. Hunt and W. F. Tichy",
  title = 	 "Extensible language-aware merging",
  crossref =  "ICSM2002",
  pages = 	 "511-520",
}
  This paper presents "a new merging algorithm, that uses a fast differencing
algorithm and renaming analysis to provide better merge results."  The new
algorithm is called "Extensible, Language-Aware Merging", or ELAM.
  ELAM parses the base, variant 1, and variant 2; performs tree diff of
base against variant1 and base against variant 2; does symbol
analysis; uses the tree diffs and the symbol analysis to detect
renamings between base and variant 1 and between base and variant 2,
and then merges variant 1 and variant 2 using all this information.
The paper gives the algorithms, but I'm not sure it gives enough
information to implement it identically to the authors' implementation.
  "ELAM improves on structural based merging by using
a more sophisticated differencing algorithm and including
some semantic information in a language independent form."
  Renaming seems important. "Handling
name changes before the main merge phase helps reduce the
number of apparent conflicts in the second phase."
  For a pair of changes (one in version 1 and one in version 2), Table 1
says what to output in the merged version.  In the table, I think
"common" means "no change", and "--" means "deleted".
  An "apparent conflict" is two edits at the same location that exhibit
no semantic interference:  putting them in either order is fine.
There is a compatibility analysis that determines whether two changes
are compatible (that is, have no semantic effect on one another).  Two
methods are compatible if their signatures are different (it would be
an error to have two definitions of the same signature in the
program).  Two expressions are compatible if their sets of impure
references are disjoint.
All program elements are assumed to be impure (having side effects) by
default, but a language-specific element can mark some as pure.
  The evaluation involves only two real merges, then a lot of synthetic
ones to illustrate the algorithm's operation.


@Article{LarsenFBM2023,
  author = 	 "Lars{\'e}n, Simon and Falleri, Jean-R{\'e}my and Baudry, Benoit and Monperrus, Martin",
  title = 	 "Spork: Structured Merge for {Java} with Formatting Preservation",
  journal = 	 IEEETSE,
  year = 	 2023,
  volume = 	 49,
  number = 	 01,
  pages = 	 "64-83",
  month = 	 jan,
}
  "Structured merging ... suffers from important limitations, the main ones
being a tendency to alter the formatting of the merged code and being prone to
excessive running times."  I don't agree that the formatting is an important
limitation.  It is common to run an automatic formatter on code.  Spork is very
slow.  It took 10 minutes on one of the first (maybe the very first?) merge
scenarios we ran it on.
  Implementation note:  Spork is a file merge tool, which takes as input a base
file and two changed versions.  To run it on a merge scenario requires looping
over the merge scenario's files (there does exist a git mechanism to do this).
The paper does not say how they would deal with renamed files, but again, the
git mechanism could do this.
  "A key technical novelty of SPORK is that it builds upon the merge algorithm
of the 3DM merge tool for XML documents [15]."  (This is as opposed to using
some other tree merging algorithm, as other structured merge tools do.)
  To preserve formatting, "SPORK reuses source code from the input files when
prettyprinting."  That is, if the output is the same as one of the inputs, that
input is copied verbatim, with its formatting.  This is called "high-fidelity
pretty-printing".  "High-fidelity pretty-printing of a merged AST is currently
limited to type members and comments due to complications at more granular
levels when adjacent elements stem from different revisions."  Otherwise, "SPORK
uses SPOON's default pretty-printer, only taking the original indentation into
account."  This is called "low-fidelity pretty-printing".  It loses everything
about the original formatting.  For example, it can introduce or eliminate
parentheses.
  The paper goes into detail about the 3DM algorithm.  It represents the tree as
a "change set" (an odd name for a tree representation), which is composed of two
datatypes.  The first is a set of parent-child-successor (a parent and two of
its adjacent children) tuples.  The second is a set of content tuples (a node
and its content).  "A change set is said to be consistent if each node v has at
most 1) one parent x, 2) one predecessor y, 3) one successor z and 4) one
content set m [15]."  A tree always encodes a consistent change set, bit a
consistent change set does not necessarily encode a well-formed tree.
  For the 3-way merging, 3 tree matchings are created: base/left, base/right,
and left/right.  All nodes that are mapped by any of the tree matchings are put
into the same "class representative" set, which means that the merging algorithm
treats them as identical.
  "3DM-MERGE operates in two distinct phases. First, it converts the AST
revisions [I think this means the left and right trees themselves rather than a
representation of the diff] into change sets, with each node mapped to its class
representative, and initializes the _raw merge_ as the set union of these change
sets. Unless all input revisions are identical, the raw merge always contains
violations of the consistency criteria."  "The second and most important phase
of 3DM-MERGE is dedicated to finding and removing inconsistencies, with the
end-goal of turning the raw merge into a consistent change set."
  A "soft inconsistency" can be resolved by removing one of the conflicting
change sets.  The algorithm is exactly as for all others (that is, the same as
for 3-way merging in general):  if the left and right
are the same, use it; if base is the same as left or right, use the one that
differs.  A "hard inconsistency" is not one of those scenarios, and in this case
Spork uses "local fallback", which is just line-based merging.
  "SPORK implements a non-trivial variation of 3DM-MERGE, called SPORK-3DM."
SPORK-3DM differs from 3DM-MERGE in two key aspects.  First, 3DM-MERGE iterates
over all elements of the change set and intermingles the activities of
processing content and PCS triples. SPORK-3DM on the other hand iterates only
over the PCS triples and separates the processing of content tuples and PCS
triples, which makes it possible to reason about the merging of structure and
content separately."  I don't see the benefit of that.  Second, ... 3DM-MERGE
finds at most one inconsistent element per iteration of the primary loop, while
SPORK-3DM finds all of them. With the original algorithm, hard inconsistency
detection sometimes becomes non-deterministic when the same PCS triple is
involved in inconsistencies with many other triples."
  "SPORK is tailored to the JAVA programming language, leveraging both syntax
and semantics of important language constructs to avoid or resolve conflicts."
Two examples are that method declarations can be ordered arbitrarily and "where
one of the conflicting sides is empty by picking the non-empty side,
optimistically".
  The evaluation compares Spork, JDime, and AutoMerge (which the paper
incorrectly calls AutoMergePTM).  They excluded any
tool that is not structured merge (e.g., they excluded IntelliMerge because it
is semi-structured, but they then used IntelliMerge's experimental protocol).
The evaluation takes up to 15 merges per project, to avoid having one project
dominate the results.  The evaluation ignores merges that don't merge at least
one Java file.  They counted the number of conflicting hunks and the number of
lines contained within them.  (Spork puts conflict markers around the smallest
part of a conflict.)  "we filter out file merges where at least one merge tool
fails to produce a non-empty file merge".  (Spork has the most amount of
crashes, so this seems to work in Spork's favor.)  In terms of hunks and lines,
Spork is better than JDime and statistically indistinguishable from AutoMerge
(but its means are better).  "JDime and AutoMergePTM do not merge comments, and
discard file headers completely."  Some problems are due to "too conservative
and too aggressive left/right matchings from file merges".
  Spork is faster than the other two fully structural merge tools, but note that
anytime one of those tools took more than 5 minutes, the datapoint was
discarded.  This probably makes Spork seem faster than it is in practice.
  "Move conflicts in particular are difficult to handle, and pose a problem that
is introduced solely due to SPORK being move-enabled. While there are file
merges in the results that SPORK can merge due to being move-enabled, such as
method renaming, it is unclear whether the benefits outweigh the
drawbacks. Therefore, a future study to compare move-enabled merge to
non-move-enabled merge is called for."
  "SPORK ignores so-called delete/edit conflicts, which occur when one revision
deletes a subtree where the other revision performs edits. In 3DM-MERGE, such a
deletion silently overrides any edits in the subtree."
  "the experiments were executed with JDIME's default settings. This for example
means that its lookahead heuristics for identifying renamed methods and shifted
code were not enabled, which if enabled could have helped avoid some conflicts
at the cost of increased running time."
  The Spork code contains special-case behavior for import statements.
The Spork paper does not mention this.


@Article{LessenichAL2014,
  author = 	 "Olaf Le{\ss}enich and Sven Apel and Christian Lengauer",
  authorASCII =  "Olaf Lessenich and Sven Apel and Christian Lengauer",
  title = 	 "Balancing precision and performance in structured merge",
  journal = 	 JASE,
  year = 	 2014,
  volume = 	 22,
  number = 	 3,
  pages = 	 "367-397",
  month = 	 may,
}
Supersedes ApelLL2012, which is the original JDime paper.
The journal version of ApelLL2012.  I probably should have read this
version instead...
  "This article is an extended version of a prior conference paper presented at
the 27th IEEE/ACM International Conference on Automated Software Engineering
(Apel et al, 2012). Beside many editorial refinements and more comprehensive
discussions of the algorithms that we used (including a new algorithm for
unordered tree matching) and the results we obtained, we extended the scope of
the empirical study substantially, from 8 to 50 Java projects. To increase
validity, we selected in the extended study only merge scenarios that occurred
in the real world, which was not the case in our prior study, which considered
also synthetic merges that seemed "realistic"."
  "JDime and the sources of the merge scenarios and the collected data of all
experiments are available at a supplementary Web site:  http://fosd.net/JDime ."
  JDime does not handle some Java 8 features, such as receiver annotations.  I
opened an issue and the developers said they don't support obscure features.
  A reviewer of another paper said that the JDime evaluation runs tests.
This paper does not run tests.
  JDime does not have special-case handling of `import` statements.


@InProceedings{Lindholm2004,
  author = 	 "Tancred Lindholm",
  title = 	 "A three-way merge for {XML} documents",
  booktitle = "DocEng",
  year = 	 2004,
  NEEDpages = 	 "*",
}
  "The key contributions of this work are: a set of merge rules derived from use
cases on XML merging, a compact and versatile XML merge in accordance with these
rules, and a classification of conflicts in the context of that merge."
  Models XML documents as ordered trees.
  The merging algorithm is implemented in the 3dm tool, so it is now called the 3DM algorithm.
  In Figure 1, in the T_2 section, "</sect>" should be red.
  The algorithm is for ordered trees.
  The inputs to the algorithm are 3 trees and a matching (or mapping) relation
between the nodes of the 3 trees.  The three input trees are labeled T_0 (for
the base), T_1, and T_2.  T_k or T' means either of T_1 or T_2.  T_m means the
output (the merged tree).  The matching input is essential:  failing to include
a needed correspondence will lead to extra nodes in the result, and extra
correspondences will also degrade the result.
  The algorithm represents a tree as a set of constraints.  The paper
confusingly calls these constraints "edits" and a set of them (representing a
tree) an "edit script".  Section 5 contributes to this confusion.  The only
valuable part of section 5 is a set of rules for consistency; that is, in what
situations a set of constraints represents a tree.
  There are two types of constraints:  PCS (parent-child-successor) expresses
tree structure, and c expresses node content.  "c(n, text)" means the node
labeled n has content "text".  "pcs(a, b, c)" means that node a is the parent of
both b and c, and c immediately follows b in the child list of a.  There are
special nodes for "start-list" (\dashv) and "end-list" (\vdash), which are also
used to bracket a the single child of a node with only one child.  There is one
more node \bot which is used as the parent of the root and as children of a
leaf node.
  The algorithm is:  label each constraint by the tree it came from; union the
constraints for all the trees (ignoring the labels); remove conflicting
constraints when they involve T_0.  The rules about removing conflicting
constraints are standard 3-way merge rules:  if T_0 and T_1 contain the same
constraint, use T_2's version of the constraint, etc.  The result is a set of
constraints that represents a tree (or has conflicts that user must resolve).
If the trees merge without remaining conflicts, the algorithm is deterministic.
  The paper expresses the algorithm as:
 * For any T_i, let T*_i be T_i with its node canonicalized (replaced by the class
   representative, see below).  T* is the "raw merge" of T*_0, T*_1, and T*_2.
 * An "edit" is a constraint that is not in T_0.  Define the edits E = T* -
   T*_0.  Computing E is called the "edit detection phase" of the algorithm.
 * Our goal is to find \Delta, the set of constraints that express T_m.  \Delta
   contains all the constraints in T*_1 and T*_2.  Therefore, it is constructed
   from T* by removing (some) constraints that are also in T*_0.  Remove any
   constraint in (T*_0 intersect \Delta) that is inconsistent with some other
   constraint in \Delta, until \Delta is consistent.
  The consistency rules from section 5 are:
 * unique content: no two constraints c(n, text1) and c(n, text2) exist.
 * unique parent
 * unique predecessor
 * unique successor
  This algorithm allows modifications to deleted subtrees.  A post-processing
step (the "optional conflict" of section 6.3) can optionally raise a conflict if
such a modification exists.
  Section 6.3 says "The merge presented here was found to be too tolerant with
respect to combinations of edits and deletes."  I'm not sure whether this means
edits within deleted trees, or nearby differences.  Probably it's the former,
which the very end of the section discusses.  But let's consider the latter.  I
imagine that the latter could occur, because the constraints are so
fine-grained.  An analogy would be textual merge treating each word/symbol
separately:  it would discover a lot of merges that a user would prefer to be
conflicts.  One way to address this would be to detect edit constraints in T_1
and T_2 being too close to one another in tree distance, much like textual diff
declares a conflict if two adjacent lines are edited.
  "If there are node appends to the same child list that originate in different
trees," 3dm optionally makes the "guess that the merged child list should
contain both appends."
  The implementation builds lookup tables to reduce the cost of the loop that
finds inconsistencies.
  They ran the tool on 37 merge examples from XML files and from the output of text
editors that have an XML file format.  The examples were designed so that the
matching was perfect.  2 out of the 37 examples "did not fit our merging model".
I'm not sure what that means.  Later the paper says that "elaborate cases"
included edits by multiple people to the same content, such as updating a date
which often leads to a conflict.  Also, breaking an XML text, such as converting
"... 555-1234 ..." into "... <phone>555-1234</phone> ...", conflicts with any
textual edit (to the phone number or the preceding or following text).  This
should be less of a problem with trees that represent programs.
  The "merge rules" of section 3.1 are actually requirements or goals that the
author hopes a good merge algorithm will satisfy.  They don't affect the
algorithm.
  In the T_0-T_1 matching and in the T_0-T matching, every node is matched to at
most one in the other tree.  In other words, copies are not represented (but see
below).  Nor is a "glue" operation that combines multiple nodes into a single
one.  The rationale is that the correct merge for both operations is too
dependent on the semantics of the type of trees being merged (XML vs programs vs
...).  Any input matching relation is extended to being an equivalence relation,
in the obvious way by the rules of Section 4.  Later the paper calls each
element of this matching a "node class", and the "class representative" is an
arbitrary element of it.  The paper specifies that the class representative is
the element in the lowest-numbered tree, but I don't see why this is necessary.
  I see two ways to extend the algorithm from ordered to unordered trees.
 * make all constraints for an unordered list be pcs(p, n, \bot) or pcs(p, n,
   "unordered"), but then there needs to be a special rule for removing such
   constraints that were in T_0 but not in T_1 or T_2.
 * relax the consistency rules of section 5 to permit unordered list insertion.
   Permitting unordered list insertion would also involve adjusting consistency
   rules to change certain constraints.  (Currently the rules only lead to the
   removal of constraints.)
  "The formal model presented here has been extended to handle copies in
subsequent work".  I don't think that's procedure "removeSmallCopies" of
Lindholm's 2001 master's thesis, because it is only for "small copies" and is
within a section named "A heuristic tree matching algorithm".  The thesis has
other mentions of "primary and secondary copies" and "locking the primary copy",
etc., but I have not yet deciphered it.
  The related work says that no previous work handles moving a tree (except with
domain-specific rules), whereas 3dm handles move in a general way.
  The contributions of this paper are a representation of trees as many
fine-grained constraints, and a three-way tree merging algorithm that uses those
constraints.  The paper says, "The key contributions of this work are: a set of
'merge rules derived from use cases on XML merging, a compact and versatile XML
merge in accordance with these rules, and a classification of conflicts in the
context of that merge."  The "derived from use cases" means they looked at a few
examples before creating their algorithm.  The "classification" just means that
they did a case study to see where conflicts arose.


@Article{SeibtHCBA2022,
  author = 	 "Seibt, Georg and Heck, Florian and Cavalcanti, Guilherme and Borba, Paulo and Apel, Sven",
  title = 	 "Leveraging Structure in Software Merge: An Empirical Study",
  journal = 	 IEEETSE,
  year = 	 2022,
  volume = 	 48,
  number = 	 11,
  pages = 	 "4590-4610",
}
SvyatkovskiyFGMDBJSL2022 says:
"Seibt et al. [37] explore and evaluate merge
algorithms on a suite of ten software repositories, paying attention
to the amount of resolutions produced, size of conflict, runtime
cost, and correctness. Interestingly, they use the test suites of each
project as an oracle to assess correctness of code after the merge."


@InProceedings{ShenZZLJW2019,
  author = 	 "Shen, Bo and Zhang, Wei and Zhao, Haiyan and Liang, Guangtai and Jin, Zhi and Wang, Qianxiang",
  title = 	 "{IntelliMerge}: A refactoring-aware software merging technique",
  crossref =  "OOPSLA2019",
  pages = 	 "170:1-170:28",
}
  "IntelliMerge [is] a graph-based refactoring-aware merging algorithm".
Compared to other work, it "reduces the number of merge conflicts" in
*refactoring-related* merges, "without sacrificing the auto-merging precision and recall".
"We explicitly enhance its ability in avoiding and resolving
refactoring-related conflicts, without sacrificing its precision and
performance, comparing with state-of-the-art merging approaches."
  "[Mahmoudi et al. 2019] ... concludes that (1) at least 22\% of merge
conflicts are related to refactoring and (2) these conflicts are more
complex and difficult to resolve comparing with those
refactoring-irrelevant conflicts."  The metric is weird, though (and
subsequent work criticizes it):  the number of lines of conflicting
code that are not in the ground truth.  "We define the precision and
recall of the auto-merged part as the proportion of the same lines
in auto-merged code and manually-committed code respectively."
  Their actual contribution (#2 in their list of claimed
contributions) is: "A matching algorithm that is able to match
refactored program elements, by not only considering their inner
attributes but also their contextual sub-graph in the program
element graph."
  "IntelliMerge takes as input a three-way merge scenario of a Git
project."  "The output of IntelliMerge contains the merged version and
a set of conflicts that can not be automatically resolved in the
merging process. IntelliMerge works in 4 sequential steps:
code-to-graph, matching, merging, and graph-to-code."
  "(1) In the code-to-graph step, the left, right, and base versions
in a merge scenario are transformed into three program element graphs
(PEGs), namely, the left, right, and base PEGs."  The paper says the
PEG is semi-structured (AST down to methods and fields; expressions
and statements are represented as text).  However, the next step uses
the AST all the way down.
  "(2) In the matching step, the left and right PEGs are matched with
the base PEG, respectively. The purpose of matching two PEGs is to
find an optimal mapping relationship between vertices in the two PEGs,
in which each pair of matched vertices have the same or similar
semantics."  There are two phases:  top-down and bottom-up.  Top-down
finds completely identical subtrees of at least a given size (bigger
is better).  Bottom-up takes unmatched vertices and applies heuristics
tuned to specific refactorings.  (These top-down and bottom-up phases
seem identical to GumTree [FalleriMBMM2014], though with more operations than
its updateValue, addNode, deleteNode, and moveNode.  Should one think
of IntelliMerge as GumTree extended to merging?)  Essentially, the
tool is doing refactoring detection on the graphs; see table 3 for the
matching rules/heuristics.
  "(3) In the merging step, a merged PEG is generated by merging
vertices in the base PEG with their corresponding vertices in the
left and/or right PEGs, and those unmatched vertices in the left and
right PEGs are inserted into the merged PEG as newly added ones."
I think the merging algorithm is standard.
  "(4) In the graph-to-code step, merged source files are generated
from the merged PEG, with possible conflict blocks embedded in these
merged files." (that is, just like Git usually does)
  "Several open-source tools are used in the implementation: (1) jGit
(an implementation of Git in Java) is used to compute the set of
different files between the base and left/right version, including the
added/deleted/modified files; (2) JavaParser (an AST parser for Java)
is used to parse the source code into ASTs and resolve the symbols to
construct the PEG; and (3) GumTree (an AST diff tool for Java) is used
to compute the similarity of method bodies in the form of ASTs."
  The supported refactorings are:
1-to-1 node matching:
 field: Rename, Move, Pull Up, Push Down
 method: Rename, Move, Pull Up, Push Down
 class: Rename, Move
 pkg: Rename
m-to-n node matching:
 method: Extract, Inline
  Their evaluation is on "1,070 merge scenarios with
refactoring-related conflicts" (no evaluation on other conflicts, so
take the numbers with a grain of salt and fewer opportunities for
false positives).  Section 5.1.1 explains how they were obtained.
Their data is publicly available.  They evaluate by comparison with
the manually-committed code (but they do correct obvious merge errors,
such as when the code doesn't compile).  Beyond that, "detecting other
kinds of false negatives requires more in-depth analysis in the
building and testing phases, as well as getting developers involved.",
so they didn't do it.  When computing the number of different
lines between them, they remove all comments then run `git diff`.
  Table 6 caption conflicts with the table headers. The caption is
probably right.
  Results are (again, only for "refactoring-related conflicts";
refactoring-related conflicts are well under 20\% of conflicts):
              IntelliMerge   jFSTMerge    Git merge
Precision       88.5\%         86.0\%       99.5\%
Recall          90.2\%         87.2\%       81.3\%
So IntelliMerge is not much better than jFSTMerge!
Also, those averages are across all projects weighted equally, but the
biggest project by far (Cassandra), with well over half of the merges,
does worse than the average.
  They say "More examples can be found and reproduced at
https://github.com/Symbolk/IntelliMerge-data", but that URL is broken.


@InProceedings{SvyatkovskiyFGMDBJSL2022,
  author = 	 "Svyatkovskiy, Alexey and Fakhoury, Sarah and Ghorbani, Negar and Mytkowicz, Todd and Dinella, Elizabeth and Bird, Christian and Jang, Jinu and Sundaresan, Neel and Lahiri, Shuvendu K.",
  title = 	 "Program Merge Conflict Resolution via Neural Transformers",
  booktitle = FSE2022,
  year = 	 2022,
  pages = 	 "822-833",
  abstract =
   "Collaborative software development is an integral part of the modern
    software development life cycle, essential to the success of large-scale
    software projects. When multiple developers make concurrent changes around
    the same lines of code, a merge conflict may occur. Such conflicts stall
    pull requests and continuous integration pipelines for hours to several
    days, seriously hurting developer productivity. To address this problem, we
    introduce MergeBERT, a novel neural program merge framework based on
    token-level three-way differencing and a transformer encoder model. By
    exploiting the restricted nature of merge conflict resolutions, we
    reformulate the task of generating the resolution sequence as a
    classification task over a set of primitive merge patterns extracted from
    real-world merge commit data. Our model achieves 63-68\% accuracy for merge
    resolution synthesis, yielding nearly a 3\texttimes{} performance
    improvement over existing semi-structured, and 2\texttimes{} improvement
    over neural program merge tools. Finally, we demonstrate that MergeBERT is
    sufficiently flexible to work with source code files in Java, JavaScript,
    TypeScript, and C# programming languages. To measure the practical use of
    MergeBERT, we conduct a user study to evaluate MergeBERT suggestions with
    25 developers from large OSS projects on 122 real-world conflicts they
    encountered. Results suggest that in practice, MergeBERT resolutions would
    be accepted at a higher rate than estimated by automatic metrics for
    precision and accuracy. Additionally, we use participant feedback to
    identify future avenues for improvement of MergeBERT.",
}
  Presents the MergeBERT tool.
  Similarly to DeepMerge, this paper leverages the fact that many merge
conflict resolutions consist only of tokens from the programs being
merged. Given program A with change a and program B with change B,
the paper proposes 9 "merge resolution types" or templates:
 * a
 * b (74\% of resolutions are either "a" or "b")
 * o (the text of the original, base program; A and B are edits of it; 0.4\% of resolutions)
 * ab
 * ba (23\% of resolutions are either "ab" or "ba")
 * a-o (a, but excluding the lines also present in the base program)
 * b-o
 * ab-o
 * ba-o (the last 4 represent 1.8\% of resolutions)
"Our analysis shows that over 85\% of all the merge conflicts can be
represented using these labels."
  MergeBERT is a classifier that takes as input a merge conflict (at the token
level) and produces as output one of the 9 merge resolution templates.  The
merge resolution is done at the token level rather than the line level; they use
a token-based implementation of `diff3` (which they implemented themselves??).
  Correctness is with respect to the programmer-provided merge.
"Our model achieves 64-69\% precision of merge resolution synthesis, yielding
nearly a 2x performance improvement over existing structured and neural program
merge tools.":  actually, this is on a subset of hard merges.  They also ignore
any merge for which "git merge" succeeds, which is most of them.  A user will
see a much lower decrease (maybe around 10\%?? though that would still be great)
in the number of conflicts.  Table 2 does *not* show 2x performance improvements.
  Like DeepMerge, this paper ignores the programmer cost of merges
performed automatically by MergeBERT that are not correct.  I suspect
that fixing those is harder than merging them manually.
  In 2.1\% of cases, MergeBERT produced a syntactically incorrect merge
(it was not parsable).
  In a user study, "participants [probably mostly from Microsoft?] are asked to
evaluate their own recently resolved merge conflicts."  "we extract conflicts
where MergeBERT suggestions are not a direct match to the user resolution".  "at
least one of the 3 suggestions generated by MergeBERT was correct for 54\%
(66/122) of the examples."  "16\% (20/122) of conflicts in the survey sample
require external information not found in either conflicting file, in order to
be correctly resolved".  These are good results.
.
  MergeBERT is "a
novel neural program merge framework based on token-level threeway
differencing and a transformer encoder model."
  First, "MergeBERT converts the three line-structured
source texts into three sequences of tokens (including space and
line delimiters), applies the standard diff3 algorithm to these token sequences, and then reconstructs the merged document at line
level."  "Second,
MergeBERT invokes an underlying neural model to suggest a resolution via classification for each token-level conflicting region."
I wonder how much of its success is due to it doing token-level
merging on each line, and how much is tue to the deep learning ML approach.
  "we reformulate
the task of generating the resolution sequence as a classification
task over a set of primitive merge patterns extracted from real-world
merge commit data".  They identified nine primitive merge resolution
patterns (see online Appendix [18] for details), such as "the tokens
in *****
  "Our model achieves 63-68\% accuracy
for merge resolution synthesis, yielding nearly a 3× performance
improvement over existing semi-structured, and 2× improvement
over neural program merge tools."  They did not seem to consider the
possibility of false negatives (incorrect clean merges).  "syntactic correctness is
preserved the majority of the time (over 97\%)", so false negatives
are definitely 2\% or more.
  A user study asked the authors of merges (probably mostly
Microsoft employees) to examine the MergeBERT merges.  "MergeBERT resolutions [were] accepted
at a higher rate than estimated by automatic metrics for precision
and accuracy".  This is interesting.
  MergeBERT is multi-lingual.  MergeBERT is not publicly available.


@InProceedings{TavaresBCS2020,
  author = 	 "Tavares, Alberto Trindade and Borba, Paulo and Cavalcanti, Guilherme and Soares, S\'{e}rgio",
  title = 	 "Semistructured Merge in {JavaScript} Systems",
  crossref =  "ASE2020",
  pages = 	 "1014-1025",
  abstract =  {Industry widely uses unstructured merge tools that rely on textual analysis to detect and resolve conflicts between code contributions. Semistructured merge tools go further by partially exploring the syntactic structure of code artifacts, and, as a consequence, obtaining significant merge accuracy gains for Java-like languages. To understand whether semistructured merge and the observed gains generalize to other kinds of languages, we implement two semistructured merge tools for JavaScript, and compare them to an unstructured tool. We find that current semistructured merge algorithms and frameworks are not directly applicable for scripting languages like JavaScript. By adapting the algorithms, and studying 10,345 merge scenarios from 50 JavaScript projects on GitHub, we find evidence that our JavaScript tools report fewer spurious conflicts than unstructured merge, without compromising the correctness of the merging process. The gains, however, are much smaller than the ones observed for Java-like languages, suggesting that semistructured merge advantages might be limited for languages that allow both commutative and non-commutative declarations at the same syntactic level.},
}
  "current semistructured merge algorithms and frameworks
are not directly applicable for scripting languages like JavaScript.",
"These weaknesses derive from two main, and dependent,
language characteristics:
1) allowing, at the same syntactic level, the mix of elements
whose order is relevant (statements, in JavaScript’s case)
with elements whose order is arbitrary (function declarations, in JavaScript’s case); and
2) not providing, in such situations, natural unique names
for elements whose order is relevant."
They "implement two JavaScript semistructured merge tools that
adapt and extend FSTMERGE" and found "The gains, however, are much smaller than the ones
observed for Java-like languages, suggesting that semistructured
merge advantages might be limited for languages that allow
both commutative and non-commutative declarations at the same
syntactic level."
  Regarding related work:  "Apel et al. [11] report an average reduction of
34\% compared to unstructured merge. Cavalcanti et al. [12]
replicate this study, finding an average reduction of 21\% in
the number of conflicts reported by semistructured merge.
Considering only Java projects, the same authors [13] go
further, and propose an improved semistructured merge tool,
and show that it has significant advantages over unstructured
merge: reduces by half the number of reported conflicts,
reports no false positives in addition to the ones reported
by unstructured merge, and has a slightly smaller number of
false negatives (actual, non-reported, interference between the
integrated changes)."
  Ad hoc choice of projects to evaluate on.  (This is probably OK.)  Scripts to categorize
conflicts as present in semistructured and/or structured merge, plus
manual verification to look for "slight textual differences".
  Evaluation only compares to KDiff3 (no other JavaScript merge tools
exist, most likely).  Their best tool has 25 fewer conflicting merge
scenaros, including 1 additional false negative and 7 additional false positives.
"additional false positives" is non-zero for all 3 tools:  an
additional false positives are "conflicts that do not represent
interference and are reported by just one of the tools", but maybe
in each case it is a comparison between only structured and
unstructured approaches rather than among all 3 tools?  This is
confusing in the paper.
  Since false negatives differ by 1, "false negatives are essentially the same. It is,
then, safe to say that, in our sample, semistructured merge
does not compromise integration correctness."
  Their best tool "JSFSTMERGE V2 has a significant practical
weakness because it rearranges statement lists" rather than preserving
order and formatting.
  Considering merges not present on the mainline (say, on pull request
branches), "we are not aware of factors that could make the missed conflicts
different from the ones we analyzed."


==> reviews-icse2024.txt <==
ICSE2024SecondCycle Paper #929 Reviews and Comments
===========================================================================
Paper #929 Evaluation of Version Control Merge Tools


Review #929A
===========================================================================

Overall merit
-------------
2. Weak reject

Paper summary
-------------
The paper proposes an evaluation method for code merge tools that is more rigorous than prior evaluations by relying on tests as oracle and by identifying candidate merges from branches not only the main branch. It then uses the setup to compare multiple configurations of git’s merge tool and 3 other merge tools.

Overall Comments for authors
----------------------------
The paper describes a solid evaluation framework to evaluate merge tools. It points out weaknesses in prior evaluations (typically of specific tools) and sets out to do a better comparison. It compares multiple tools and configurations. In principle, having a more rigorous approach and dataset is valuable and also the comparison can provide new insights.

However overall, the paper appears rather incremental over prior work and it is difficult to identify true novelty. It might be true that there was no prior evaluation with this specific setup, but pretty much all elements have existed in some prior work. Several papers have used tests as oracles. Several papers have compared multiple merge tools at similar scale. The differences measured in terms of merge quality between tools and specifically with the extensions to make the work more rigorous seem marginal (e.g., the differences in core results in Table 1 and 2 seem very small). The paper acknowledges this prior work (and suitably hedges to avoid broad claims, e.g. “Most evaluations of merge tools suffer…”), but does not compare insights or explicitly state novelty over similar more in depth studies, for example, in Crystal or JDime. That is, there may be no paper that did exactly what this paper did, but there are several papers that collectively perform very similar analyses and typically explore deeper insights for specific research questions.

It seems incorrect merges are generally rare to the point that they can be mostly ignored for this discussion? In a sense the entire complex setup proposed here for more rigorous evaluations, seems to provide only very limited insights compared to much simpler evaluations. The differences between tools in terms of effect size seems generally very low across almost all results. The paper does not identify which of the results align with or contradict prior findings in other studies.


Minor comments
* It is not only difficult for outsiders to evaluate correctness. It is inherently difficult even for developers to identify what the intended correct merge is.
* The paper could motivate stronger why the selection of merges in the evaluation is expected to matter in a practical way.
* How are the “state of the art tools” selected in this paper?
* I’m surprised that the paper does not at least acknowledge the term “semantic merge conflict” for failing test cases and does not reference the prior work on Crystal (Brun, Yuriy, Reid Holmes, Michael D. Ernst, and David Notkin. "Proactive detection of collaboration conflicts." In Proceedings of the 19th ACM SIGSOFT symposium and the 13th European conference on Foundations of software engineering, pp. 168-178. 2011.) which may be the earliest use of tests as oracles and reported merge conflicts beyond syntactic conflicts.
* While I appreciate the discussion of background, the paper would benefit from discussing the state of the art on evaluating merges upfront to point out what has done and what is missing. Right now this is hidden at the end of the paper and a reader must revisit many prior claims in the paper to truly identify what’s novel in this work.
* The structure of the background section and where structured merges are discussed is surprising.
* RQ1 is only answered for Java. It might be worth to frame the RQ accordingly.
* I am surprised that the paper does not talk about syntax and type errors as possible results of merge conflicts (a prerequisite for executing tests)
* I am surprised that Section 4.1 does not acknowledge prior work on identifying semantic merge conflicts by executing tests (Crystal, JDime, …)
* 4.2: Is “Unhandled_merges” the same as “Manual_cost”? – The whole setup here seems unnecessarily complex. In the end, it is not doing more than reporting false positives and false negatives and explaining that there is a tradeoff. There is no meaningful way to calculate any of these costs and the paper acknowledges that.
* The paper should indicate what population the dataset is supposed to represent. This would help to understand how to interpret and generalize the results.
* Is it really useful to report the “trivially correct” merges?

Strengths
---------
Addresses a core software engineering concern

Proposes a rigorous evaluation framework

Weaknesses
----------
Novelty seems limited over prior work

New results provide limited insights, most found differences are very small

Comments on Rigor
-----------------
Overall the approach seems sound.

I am surprised that the paper does not discuss at all whether the merged code is actually executed as part of the tests. 

The claim that failing test on the merge can be attributed to the merge when both parents’ tests passed (line 484) seems like a very strong and debatable statement. This assumes that the merge might require substantial additional work to address emergent behavior that would likely never be possible (and decidable) with an automated tool. The paper does not seem to ever analyze the cause of failed tests or try to validate on a sample that the method is reliable.

The decision to address randomness (line 535) seems unreliable. In a random process it just waits for two consecutive draws with the same outcome? It seems unreliable to include any such data.

Comments on the Relevance of the Contribution to SE
---------------------------------------------------
The work addresses a well researched subarea of software engineering. It is relevant to the field.

Comments on Novelty
-------------------
As discussed above, novelty seems limited. The “novel experimental methodology” may be novel in this specific combination, but it seems none of the ingredients are novel and the combination does not yield novel insights.

Comments on Verifiability and Transparency
------------------------------------------
The work is described well enough to evaluate and replicate it.

Comments on Presentation
------------------------
The paper is generally well written. It tends to be verbose and it would benefit from some restructuring, such as discussing related work upfront (see minor comments above)



Review #929B
===========================================================================

Overall merit
-------------
2. Weak reject

Paper summary
-------------
This paper presents an empirical study that compares git-based merging tools (with their diff configurations), Spork, and IntelliMerge. The paper first explains the problems with existing evaluation techniques and then defines its evaluation metrics and how it will categorize merge results. If a tool reports a conflict, this is an unhandled merge. If a tool doesn't report a conflict, then the merge is correct if it passes the provided tests or is incorrect if it doesn't pass the tests (or throws some error). The authors also define some merge score metric as a proxy for developer effort. Using reaper, the authors select Java repos that use maven or gradle and that have runnable test suites. From these projects, they sample upto 20 random merges for each project and use the resulting set of merge scenarios for evaluation.

Overall Comments for authors
----------------------------
The paper is very well written and I was excited by the intro where I thought the authors are going to propose an new accurate way of evaluating merge results. In the end, they are really proposing to use tests to evaluate the correctness of merged results, which has been proposed before (reference 15); they also do not actually evaluate whether the reported conflicts are really conflicts. So I'm not sure the proposed evaluation schemes are really that much better. The only new perspective is that about the trade-off between incorrect and unhandled merges, but that's something I didn't find clear. However, the evaluation is systematic and different tools are compared.

So let's look into a bit more details.


- The authors do not provide any details about the statistics of the evaluated merge scenarios. For example, how many of those were ones that had git conflicts in the first place. What is the distribution of number of changed files across these scenarios? How many of those changed files were Java files? How big were the changes on each branch? The reason I ask for these statistics is that it is a bit unexpected that all the evaluated tools perform that closely to each other. In the end, the differences between the evaluated tools is really extremely small. For example, the difference between the number of correct merges for IntelliMerge and gitmerge-ort-ignorespace is 14 merge scenarios. This could be for a number of reasons: (1) because of the highly imbalanced nature of conflicting vs. not conflicting merge scenarios as well as refactoring related vs. not refactoring related merge scenarios, a simple random sampling approach might not sample the cases where the tools would show a difference. Perhaps stratified sampling of some sort might have been better. Or even doing the same completely random sampling but zooming in on the results across different groups. Without this and without any qualitative analysis of the differences in correct, unhandled, and incorrect merges, it is hard to believe the results, leading to conclusion (2) there is perhaps something wrong/doesn't make sense with the chosen evaluation metrics.

- Section 5.1 says that 4,063 of the merge scenarios were trivially easy for a tool to solve. Are these fast forward merges? If so, then doesn't that make almost 60% of the evaluated merge scenarios trivial? The authors removed only 65 where the tests failed but didn't remove the rest of the trivial merges altogether. Given my point above about sampling, and this fact that almost 60% of the merges are trivial, I'm not sure the results tell us a lot to be honest.

- Right now, the paper implicitly assumes that unhandled merges (i.e., reported conflicts) are all correct. Do we really know that? Given how the authors pointed out problems previous evaluation mechanisms, it is surprising that they did not try to provide some comparison of whether the reported conflicts are correct or not. I know the authors use the developer cost metric as a way around this, but I did not really understand the metric. First, it is based on the authors' own intuition that conflicts take less time because they come with location and diff information. However, previous work [McKee et al., ICSME '17] that surveyed developers showed that they do struggle to understand and resolve conflicts. Second, I did not understand how Manual_cost was equated to total_merges, and I did not understand how "developer_cost" is measured. So in short, I'm not sure I understand what exactly is merge score. Perhaps a working example here would help?

- I liked the heatmap visualizations to understand tool differences. However, the paper doesn't show any real examples from these differences so it's hard to appreciate what exactly is going on there.

- Because of the extremely minor differences between the tools and lack of qualitative analysis, it is hard to believe/appreciate statements like this "The fact that ort-ignorespace has more correct merges than IntelliMerge means that when IntelliMerge identifies a refactoring, it is less successful in performing the merge than ort-ignorespace is". 

- I wonder if there's a way to visualize the information in Tables 2 and 4? I found it hard to keep comparing the numbers and percentages.

- given all the above, I'm not sure I can reach the conclusion that the authors' experiments "update the claims of previous papers leading to clearer understanding of the strengths and weaknesses of merge tools" -- without a detailed investigation of the differences between the tools as well as a characterization of the evaluated scenarios, we don't really understand what the strengths and weaknesses of the merge tools are.

Strengths
---------
+ paper is easy to follow and uses convincing arguments about evaluation pitfalls
+ author ensured tests on parents passed so that the failure can be attributed to the merge
+ paper empirically evaluates the different git merging configs (which I don't think I saw before)

Weaknesses
----------
- not clear why other structured merging tools (e.g., JDime [10]) were not evaluated
- at the end of the day, there is no evaluation of false positive conflicts (i.e., those that should have been merged)
- no detailed information provided about the repos, number of conflicting merge scenarios, size of evaluated merge scenarios etc. That combined with the high number of trivial merge scenarios provides a serious threat to the validity of the conclusions we can make based on the experiments.

Comments on Novelty
-------------------
I think this is more of a replication study with new data and new tools. The evaluation methods have been used before, except for the new metric which isn't clear. This is not to say there's no value here; in contrast, I think that such studies are valuable



Review #929C
===========================================================================

Overall merit
-------------
3. Weak Accept

Paper summary
-------------
This paper aims to evaluate a number of merge tools and even different settings on merge tools to determine who often they correctly merge in realistic settings.  The authors examine git merge, spork, intellimerge, and hires.  The authors evaluate on over 7000 merges from the Reaper data set (all Java) and report on their findings.

Overall Comments for authors
----------------------------
The authors make a good point that matching historical merges can lead to inaccuracies, as these are not always correct and may be corrected in a later commit.

It's interesting that the authors try to incorporate effort/developer time into their work by incorporating a cost-function for an incorrect merge.  Though it seems like this is a bit naive, as the cost is likely related to the size and complexity of the "fix" to the incorrect merge.

It was very interesting to see that the results in this paper were quite a bit different from the intellimerge paper.  This makes me think that such independent evaluations should be more accepted.

This is minor, but section 5.2 seems to ignore release branches. Often a branch will be created for a release (e.g. python version 3.10) which is different from main because main may continue to have feature branches merged into it while a release branch is "frozen" except for bug fixes.  It appears that the authors in their analysis treat release branches as feature branches.  I don't think this has a big impact on results, but this should be mentioned.

Is it really true that all previous evaluations only use the main branch and not all merges in the whole repo?  I'm not saying it's not true, that's just surprising to me.  For my own benefit, I'd appreciate the text and/or reference to each paper that does this.

Strengths
---------
 - The topic is important for practitioners
 - The authors use real merges with a better oracle than historical merges from arbitrary git repos
 - Well written with good examples

Weaknesses
----------
 - I felt like this problem could be motivated better.  At the end of the day, what is the key takeaway and who's life is better as a result?

Artifact Assessment
-------------------
5. Excellent (in working condition)

Comments on Rigor
-----------------
The approach in this empirical study is quite good.  The authors use a real data set and they require that the merged code results in a successful build and test suite pass (and they even account for flaky tests), which is much better than just looking at any historical merge in a git repo. The comparison is fair and appropriate.  To put it succinctly, I have full confidence in the results.

I felt that the run-time analysis had some flaws, as the authors include the wrapper that copies files for intellimerge.  It's not clear to me why one wouldn't simply time just the run-time of the merge algorithms after the copy.  Maybe this can be explained.

Comments on the Relevance of the Contribution to SE
---------------------------------------------------
So this is relevant to practitioners because real-world in practice algorithms are included in the evaluation.  I don't see any other research building on this work, but perhaps the very nice approach of building the oracle from merges that build correctly and pass (non-flaky) tests will be noticed and adopted into other research evaluation approaches.

Comments on Novelty
-------------------
I think the novelty of this paper is fairly low.  The authors are taking existing tools (that have already been evaluated or used in practice) and are using a realistic data set to create a level evaluation across all of them.  There's value here, but it doesn't strike me as particularly novel.  There are certainly findings, but this serves to augment and support what is generally already known and provide a more fair comparison among the merge tools.

Comments on Verifiability and Transparency
------------------------------------------
The authors do a good job in the paper explaining all that they do.  This paper is largely replicable.  I also looked at the replication package and it is comprehensive.  Good job!

Comments on Presentation
------------------------
The paper is very well written and explains every step of the approach as well as all of the methodological design decisions.  The authors also do a good job explaining the merge tools and their options (especially git merge).



Review #929D
===========================================================================

Meta-Review Recommendation before Revision
------------------------------------------
D. Reject

Strengths
---------
+ Well-written paper with clear explanations of the approaches and methods 
+ Addresses an important topic for practitioners 
+ Uses a realistic dataset for evaluation 
+ Empirically evaluates different git merging configurations 
+ There is nothing fundamentally wrong with the paper

Weaknesses
----------
- Motivation needs to be stronger Limited novelty and contribution 
- Evaluation using tests isn't more rigorous than existing approaches (and we don't know if the tests exercise the merged code) 
- Potential bias in the data may affect validity of the results 
- Only minor differences between the evaluated tools 
- No qualitative analysis to explain the differences or provide insights into the strengths and weaknesses of the merge tools

Meta-review comments for Authors
--------------------------------
After a fair amount of discussion, the consensus reached was that the presented work is not ready for publication at ICSE at this time. We hope that the reviews can help improve the work in a future submission.


==> to-do-ase2024-reviews.txt <==
===========================================================================

Review #608A
===========================================================================

simply reserving the import statements of both versions can also work unless the imported api is deleted.
[Not true.  We could experimentally evaluate.]


Review #608B
===========================================================================

Correcting the classification for staged algorithms:
In the artifact, it would be nice to have direct pointers to show relation between data in the table and how to make it with the artifact.

> - In $6.2 lines 775-783, given this threat would it be possible to show this as a separate analysis, by disqualifying cases where compilation failed?

Good idea!  We thought of this analysis after submission.  It raises the P-* tools even higher above all the others (Git, Hires-Merge, Spork, IntelliJ).  We will add this to the paper.


==> to-do-reviews-icse2024.txt <==

The paper appears rather incremental over prior work and it is difficult to identify true novelty. It might be true that there was no prior evaluation with this specific setup, but pretty much all elements have existed in some prior work. Several papers have used tests as oracles. Several papers have compared multiple merge tools at similar scale. The differences measured in terms of merge quality between tools and specifically with the extensions to make the work more rigorous seem marginal (e.g., the differences in core results in Table 1 and 2 seem very small). The paper acknowledges this prior work (and suitably hedges to avoid broad claims, e.g. “Most evaluations of merge tools suffer…”), but does not compare insights or explicitly state novelty over similar more in depth studies, for example, in Crystal or JDime. That is, there may be no paper that did exactly what this paper did, but there are several papers that collectively perform very similar analyses and typically explore deeper insights for specific research questions.

It seems incorrect merges are generally rare to the point that they can be mostly ignored for this discussion? In a sense the entire complex setup proposed here for more rigorous evaluations, seems to provide only very limited insights compared to much simpler evaluations. The differences between tools in terms of effect size seems generally very low across almost all results. The paper does not identify which of the results align with or contradict prior findings in other studies.


Minor comments
* The paper could motivate stronger why the selection of merges in the evaluation is expected to matter in a practical way.
* How are the “state of the art tools” selected in this paper?
* I’m surprised that the paper does not at least acknowledge the term “semantic merge conflict” for failing test cases and does not reference the prior work on Crystal (Brun, Yuriy, Reid Holmes, Michael D. Ernst, and David Notkin. "Proactive detection of collaboration conflicts." In Proceedings of the 19th ACM SIGSOFT symposium and the 13th European conference on Foundations of software engineering, pp. 168-178. 2011.) which may be the earliest use of tests as oracles and reported merge conflicts beyond syntactic conflicts.
* While I appreciate the discussion of background, the paper would benefit from discussing the state of the art on evaluating merges upfront to point out what has done and what is missing. Right now this is hidden at the end of the paper and a reader must revisit many prior claims in the paper to truly identify what’s novel in this work.
* The structure of the background section and where structured merges are discussed is surprising.
* RQ1 is only answered for Java. It might be worth to frame the RQ accordingly.
* I am surprised that the paper does not talk about syntax and type errors as possible results of merge conflicts (a prerequisite for executing tests)
* I am surprised that Section 4.1 does not acknowledge prior work on identifying semantic merge conflicts by executing tests (Crystal, JDime, …)
* 4.2: Is “Unhandled_merges” the same as “Manual_cost”? – The whole setup here seems unnecessarily complex. In the end, it is not doing more than reporting false positives and false negatives and explaining that there is a tradeoff. There is no meaningful way to calculate any of these costs and the paper acknowledges that.
* The paper should indicate what population the dataset is supposed to represent. This would help to understand how to interpret and generalize the results.
* Is it really useful to report the “trivially correct” merges?

Strengths
---------
Addresses a core software engineering concern

Proposes a rigorous evaluation framework

Weaknesses
----------
Novelty seems limited over prior work

New results provide limited insights, most found differences are very small

Comments on Rigor
-----------------
Overall the approach seems sound.

I am surprised that the paper does not discuss at all whether the merged code is actually executed as part of the tests. 

The claim that failing test on the merge can be attributed to the merge when both parents’ tests passed (line 484) seems like a very strong and debatable statement. This assumes that the merge might require substantial additional work to address emergent behavior that would likely never be possible (and decidable) with an automated tool. The paper does not seem to ever analyze the cause of failed tests or try to validate on a sample that the method is reliable.

The decision to address randomness (line 535) seems unreliable. In a random process it just waits for two consecutive draws with the same outcome? It seems unreliable to include any such data.

Comments on the Relevance of the Contribution to SE
---------------------------------------------------
The work addresses a well researched subarea of software engineering. It is relevant to the field.

Comments on Novelty
-------------------
As discussed above, novelty seems limited. The “novel experimental methodology” may be novel in this specific combination, but it seems none of the ingredients are novel and the combination does not yield novel insights.

Comments on Verifiability and Transparency
------------------------------------------
The work is described well enough to evaluate and replicate it.

Comments on Presentation
------------------------
The paper is generally well written. It tends to be verbose and it would benefit from some restructuring, such as discussing related work upfront (see minor comments above)



Review #929B
===========================================================================

Overall merit
-------------
2. Weak reject

Paper summary
-------------
This paper presents an empirical study that compares git-based merging tools (with their diff configurations), Spork, and IntelliMerge. The paper first explains the problems with existing evaluation techniques and then defines its evaluation metrics and how it will categorize merge results. If a tool reports a conflict, this is an unhandled merge. If a tool doesn't report a conflict, then the merge is correct if it passes the provided tests or is incorrect if it doesn't pass the tests (or throws some error). The authors also define some merge score metric as a proxy for developer effort. Using reaper, the authors select Java repos that use maven or gradle and that have runnable test suites. From these projects, they sample upto 20 random merges for each project and use the resulting set of merge scenarios for evaluation.

Overall Comments for authors
----------------------------
The paper is very well written and I was excited by the intro where I thought the authors are going to propose an new accurate way of evaluating merge results. In the end, they are really proposing to use tests to evaluate the correctness of merged results, which has been proposed before (reference 15); they also do not actually evaluate whether the reported conflicts are really conflicts. So I'm not sure the proposed evaluation schemes are really that much better. The only new perspective is that about the trade-off between incorrect and unhandled merges, but that's something I didn't find clear. However, the evaluation is systematic and different tools are compared.

So let's look into a bit more details.


- The authors do not provide any details about the statistics of the evaluated merge scenarios. For example, how many of those were ones that had git conflicts in the first place. What is the distribution of number of changed files across these scenarios? How many of those changed files were Java files? How big were the changes on each branch? The reason I ask for these statistics is that it is a bit unexpected that all the evaluated tools perform that closely to each other. In the end, the differences between the evaluated tools is really extremely small. For example, the difference between the number of correct merges for IntelliMerge and gitmerge-ort-ignorespace is 14 merge scenarios. This could be for a number of reasons: (1) because of the highly imbalanced nature of conflicting vs. not conflicting merge scenarios as well as refactoring related vs. not refactoring related merge scenarios, a simple random sampling approach might not sample the cases where the tools would show a difference. Perhaps stratified sampling of some sort might have been better. Or even doing the same completely random sampling but zooming in on the results across different groups. Without this and without any qualitative analysis of the differences in correct, unhandled, and incorrect merges, it is hard to believe the results, leading to conclusion (2) there is perhaps something wrong/doesn't make sense with the chosen evaluation metrics.

- Section 5.1 says that 4,063 of the merge scenarios were trivially easy for a tool to solve. Are these fast forward merges? If so, then doesn't that make almost 60% of the evaluated merge scenarios trivial? The authors removed only 65 where the tests failed but didn't remove the rest of the trivial merges altogether. Given my point above about sampling, and this fact that almost 60% of the merges are trivial, I'm not sure the results tell us a lot to be honest.

- Right now, the paper implicitly assumes that unhandled merges (i.e., reported conflicts) are all correct. Do we really know that? Given how the authors pointed out problems previous evaluation mechanisms, it is surprising that they did not try to provide some comparison of whether the reported conflicts are correct or not. I know the authors use the developer cost metric as a way around this, but I did not really understand the metric. First, it is based on the authors' own intuition that conflicts take less time because they come with location and diff information. However, previous work [McKee et al., ICSME '17] that surveyed developers showed that they do struggle to understand and resolve conflicts. Second, I did not understand how Manual_cost was equated to total_merges, and I did not understand how "developer_cost" is measured. So in short, I'm not sure I understand what exactly is merge score. Perhaps a working example here would help?

- I liked the heatmap visualizations to understand tool differences. However, the paper doesn't show any real examples from these differences so it's hard to appreciate what exactly is going on there.

- Because of the extremely minor differences between the tools and lack of qualitative analysis, it is hard to believe/appreciate statements like this "The fact that ort-ignorespace has more correct merges than IntelliMerge means that when IntelliMerge identifies a refactoring, it is less successful in performing the merge than ort-ignorespace is". 

- I wonder if there's a way to visualize the information in Tables 2 and 4? I found it hard to keep comparing the numbers and percentages.

- given all the above, I'm not sure I can reach the conclusion that the authors' experiments "update the claims of previous papers leading to clearer understanding of the strengths and weaknesses of merge tools" -- without a detailed investigation of the differences between the tools as well as a characterization of the evaluated scenarios, we don't really understand what the strengths and weaknesses of the merge tools are.

Strengths
---------
+ paper is easy to follow and uses convincing arguments about evaluation pitfalls
+ author ensured tests on parents passed so that the failure can be attributed to the merge
+ paper empirically evaluates the different git merging configs (which I don't think I saw before)

Weaknesses
----------
- not clear why other structured merging tools (e.g., JDime [10]) were not evaluated
- at the end of the day, there is no evaluation of false positive conflicts (i.e., those that should have been merged)
- no detailed information provided about the repos, number of conflicting merge scenarios, size of evaluated merge scenarios etc. That combined with the high number of trivial merge scenarios provides a serious threat to the validity of the conclusions we can make based on the experiments.

Comments on Novelty
-------------------
I think this is more of a replication study with new data and new tools. The evaluation methods have been used before, except for the new metric which isn't clear. This is not to say there's no value here; in contrast, I think that such studies are valuable



Review #929C
===========================================================================

Overall merit
-------------
3. Weak Accept

Paper summary
-------------
This paper aims to evaluate a number of merge tools and even different settings on merge tools to determine who often they correctly merge in realistic settings.  The authors examine git merge, spork, intellimerge, and hires.  The authors evaluate on over 7000 merges from the Reaper data set (all Java) and report on their findings.

Overall Comments for authors
----------------------------
The authors make a good point that matching historical merges can lead to inaccuracies, as these are not always correct and may be corrected in a later commit.

It's interesting that the authors try to incorporate effort/developer time into their work by incorporating a cost-function for an incorrect merge.  Though it seems like this is a bit naive, as the cost is likely related to the size and complexity of the "fix" to the incorrect merge.

It was very interesting to see that the results in this paper were quite a bit different from the intellimerge paper.  This makes me think that such independent evaluations should be more accepted.

This is minor, but section 5.2 seems to ignore release branches. Often a branch will be created for a release (e.g. python version 3.10) which is different from main because main may continue to have feature branches merged into it while a release branch is "frozen" except for bug fixes.  It appears that the authors in their analysis treat release branches as feature branches.  I don't think this has a big impact on results, but this should be mentioned.

Is it really true that all previous evaluations only use the main branch and not all merges in the whole repo?  I'm not saying it's not true, that's just surprising to me.  For my own benefit, I'd appreciate the text and/or reference to each paper that does this.

Strengths
---------
 - The topic is important for practitioners
 - The authors use real merges with a better oracle than historical merges from arbitrary git repos
 - Well written with good examples

Weaknesses
----------
 - I felt like this problem could be motivated better.  At the end of the day, what is the key takeaway and who's life is better as a result?

Artifact Assessment
-------------------
5. Excellent (in working condition)

Comments on Rigor
-----------------
The approach in this empirical study is quite good.  The authors use a real data set and they require that the merged code results in a successful build and test suite pass (and they even account for flaky tests), which is much better than just looking at any historical merge in a git repo. The comparison is fair and appropriate.  To put it succinctly, I have full confidence in the results.

I felt that the run-time analysis had some flaws, as the authors include the wrapper that copies files for intellimerge.  It's not clear to me why one wouldn't simply time just the run-time of the merge algorithms after the copy.  Maybe this can be explained.

Comments on the Relevance of the Contribution to SE
---------------------------------------------------
So this is relevant to practitioners because real-world in practice algorithms are included in the evaluation.  I don't see any other research building on this work, but perhaps the very nice approach of building the oracle from merges that build correctly and pass (non-flaky) tests will be noticed and adopted into other research evaluation approaches.

Comments on Novelty
-------------------
I think the novelty of this paper is fairly low.  The authors are taking existing tools (that have already been evaluated or used in practice) and are using a realistic data set to create a level evaluation across all of them.  There's value here, but it doesn't strike me as particularly novel.  There are certainly findings, but this serves to augment and support what is generally already known and provide a more fair comparison among the merge tools.

Comments on Verifiability and Transparency
------------------------------------------
The authors do a good job in the paper explaining all that they do.  This paper is largely replicable.  I also looked at the replication package and it is comprehensive.  Good job!

Comments on Presentation
------------------------
The paper is very well written and explains every step of the approach as well as all of the methodological design decisions.  The authors also do a good job explaining the merge tools and their options (especially git merge).



Review #929D
===========================================================================

Meta-Review Recommendation before Revision
------------------------------------------
D. Reject

Strengths
---------
+ Well-written paper with clear explanations of the approaches and methods 
+ Addresses an important topic for practitioners 
+ Uses a realistic dataset for evaluation 
+ Empirically evaluates different git merging configurations 
+ There is nothing fundamentally wrong with the paper

Weaknesses
----------
- Motivation needs to be stronger Limited novelty and contribution 
- Evaluation using tests isn't more rigorous than existing approaches (and we don't know if the tests exercise the merged code) 
- Potential bias in the data may affect validity of the results 
- Only minor differences between the evaluated tools 
- No qualitative analysis to explain the differences or provide insights into the strengths and weaknesses of the merge tools

Meta-review comments for Authors
--------------------------------
After a fair amount of discussion, the consensus reached was that the presented work is not ready for publication at ICSE at this time. We hope that the reviews can help improve the work in a future submission.


==> to-do.txt <==
UW-CSE-24-09-01

Paper validation at:
https://ieeecps.org/cps/v2/author-kit/dashboard/19NwFPiHktWrIwqnc3K6IH
Paper submission: not sure where, maybe the same site?
See email of September 9 titled "ASE 2024 Research Paper".

===========================================================================

ORCIDs:
Benedikt Schesch 0009-0002-2885-3067
Ryan Featherman 0009-0006-0303-6668
Kenneth Yang 0009-0005-0809-2792
Ben Roberts 0009-0000-1163-0241
Michael Ernst 0000-0001-9379-277X

===========================================================================

Benedikt tasks in order of importance:
 * get new data reclassifying some merge from unhandled to incorrect
    * first, requires updating goal files based on use of diff3 vs zdiff3; see
      https://github.com/benedikt-schesch/AST-Merging-Evaluation/pull/341
    * then, requires https://github.com/benedikt-schesch/AST-Merging-Evaluation/pull/344
 * In the attrition tabel (figure 5), add a line just after “Java repos” for
   “uses Gradle or Maven”.
 * Recompute run times for these merge tools:
     Adjacent
     Imports
     Version Numbers
     IVn
     IVn-ignorespace
   using the native-compiled version.  The max is likely to be higher, though.
 * There are some hard-coded numbers in the paper, near the text "check this
   number".  It would be nice to automatically compute those, if possible, and
   output them as macros.

Add links to bug reports for Spork, JDime, etc.

Change "appendix" to "associated technical report", and cite it.

===========================================================================

Compare selected to non-selected merges:
 * # files in (base->parent1 + base->parent2)
    * # files in intersection
 * # hunks -- number of "@@" lines
 * # lines -- just sum of + and - lines in hunks.
    * (# lines in intersection) -- get the diff3 and then count.
 * involves import? -- grep
 * involves non-Java file? -- grep
We are primarily interested in base->parent1 and base->parent2 diffs.

===========================================================================

In both of the "Effort reduction" graphs, increase the size of both of the axis labels.  They are currently too small to read.

Run every test suite 10 times instead of 5 times.  This should only require machine time.  The number of results that may change is small in absolute terms (a few dozen repositories), but given the small absolute differences observed in our experiments, it might affect results.

===========================================================================

New experiments:

I would like to add a few more merge tools to our evaluation.  Is that possible?
They are:
 * https://github.com/guilhermejccavalcanti/jFSTMerge/
   The IntelliMerge authors compared against it and found that IntelliMerge is better.
 * https://www.sublimemerge.com/download
   This is a popular commercial tool, but there is a free download.
 * Beyond Compare: https://www.scootersoftware.com/download
   This is a popular commercial tool, but there is a free download.

Determine whether the tools are complementary by doingh data analysis (don't create a new tool).
Suppose each tool has a 90% success rate.  Does choosing the best of the tools still give 90% (because all the 90% successes were the *same* 90%), or is it better than 90%?
If it does help, then perhaps we can implement this strategy as another tool.

===========================================================================

Our import merger was inspired by FSTMerge~\cite{ApelLBLK2011}, and we wanted to know how important that specific feature is.

===========================================================================

Qualitative analysis of failed merges

Benedikt and Ben-

Ben would like to manually investigate merges where merge tools fail.
He will look at a set of such merges and classify them into categories, for the reason that the merge tools were unable to succeed.  Example categories might be "variable renaming", "indentation", "move methods within the file", "import statements", etc.
The set of categories will surely expand as Ben looks at more and more merges.

This could strengthen our submission -- we could add a few paragraphs of discussion.
More importantly, it lays the groundwork for building better merge tools, by indicating the weaknesses of current ones and what features a new one should have.

Benedikt, could you point Ben at such merges, and tell him how to see the results from each merge tool?  (These merges will have remaining conflict markers.)  Ben will want to look at a random selection of the merges, rather than being systematic and looking at all the merges for a particular project, because different projects have different characteristics.

Here are some subsets of our investigated merges that might be interesting:

(In the below, note that there are two types of "failure":  an unhandled merge and an incorrect merge, in the terminology of our paper.  Investigating each type is interesting, so that means two investigations are possible for each subset.  It is likely that different approaches may be necessary to avoid unhandled merges, versus avoiding incorrect merges.)

 * Merges for which some tools succeeded and others failed.  This is perhaps more interesting for the current paper than for building a new merge tool, but it does indicate what features to be sure to retain from current tools.
 * A specific subset of the above is:  for each merge tool M, an example where M is maximally different from all the other merge tools.  Ideally, this would be one or more merges where only M succeeded or only M failed.
 * Merges for which all tools failed.  This may be most interesting from the point of view of building improved tools.

Are there other subsets that are of interest?

                    -Mike

===========================================================================

[I sent this on March 8.  Is everything done?]

Benedikt-

I have been working on the AST Merging paper.  I am happy with how the writing is going -- I think it will make the paper much more comprehensible and convincing.

Here are some data tasks, which I hope will be relatively quick to do:

 * change "Merge_Score" to "Cost Reduction"
 * change "Git-hires-merge" to "Hires-Merge"
 * change "Adjacent+gitmerge-ort" to "Adjacent+ort", and likewise remove "gitmerge" from "Imports+gitmerge-ort" and "Imports+gitmerge-ort-ignorespace"
 * update figure 4 (I think it's not yet updated?)
 * update table 3, which also requires new rows
 * In table 1 and elsewhere, put "Gitmerge-resolve" after the last Gitmerge-recursive-*.
 * In table 1, omit the Adjacent+* and Imports+* rows.  They are not Git Merge configurations.  The same comment applies to figure 6.
 * Figure 5 is good; thanks.  Please give further detail by changing the x axis range from 0-17 to 0-14.
 * Figure 5 has too much detail.  Please remove Gitmerge-resolve and Gitmerge-recursive-* from it.  We can add another figure like figure 5, just for all the Gitmerge configurations, if you want.
 * Reviewers complained that table 4 is hard to interpret.  How about creating two copies of figure 5 (one for the main branch and one for feature branches)?  I'd like to see how that looks.
 * Inv table 4, add a final line that is "total" or "overall" or "average", to emhpasize the bottom-line differences between the main branch and feature branches.
 * Should we change "feature branches" to "other branches"?  Reviewers complained that we neglected release branches.

Reviewers complained about the IntelliMerge wrapper:

> \subsubsection{IntelliMerge Wrapper}
> IntelliMerge only outputs merge results for Java files.  Our wrapper first runs
> IntelliMerge to merge Java files, and stores them in a temporary
> location. It then runs Git Merge to generate merge results for all files
> in-place. Finally, it overwrites all the Java files with the IntelliMerge
> versions.

How about running Git Merge first to generate merge results for all files in place, and then run IntelliJ to merge Java files, overwriting the Git Merge results?  This would address the reader concern, and we wouldn't have to hedge about the cost of overwriting in section 6.2.2.

Thanks!

                    -Mike

===========================================================================

Benedikt-

I have completed a pass over the paper.  I think it is looking a lot better.

I slightly changed the column headers in these files:

   results/combined/tables/git/table_summary.tex
   results/combined/tables/tools/table_summary.tex

to make the tables fit in one column.  Could you please change the generation scripts so they output the desired header?  Thanks!

Could you please produce a summary of the effort reduction plot, with recommendations of which tool to use depending on the value of k, like this:
  k <= 2.1:  Spork
  2.1 <= k <= 2.9: Hires-Merge
  2.9 <= k <= 7.5: Gitmerge-ort-ignorespace
  7.5 <= k <= 13.5: Gitmerge-ort
  13.5 <= k: Manual merging
I don't care about the specific format, so long as the information is in the output.
One possibility would be to output macros defined to be the numbers above.
I would like to have this data for the main merges and for the non-main merges as well, so that we can determine whether the relative performance of tools is the same on merges from the different sources.

I would also like to know where Spork becomes the worst tool (this is its intersection with IntelliMerge) and where it becomes worse than manual merging.

In the effort reduction plot, could you please make the lines narrower?  That is, make all the other lines the same width as the current "Manual Merging" line.  That will reduce overlaps and make the graph easier to understand.

In the effort reduction plot, is there a way to not reuse colors?  Actually, reducing the number of tools in the graph (or having different graphs for git configurations and for our final evaluation) is likely to take care of that and make the graph much more readable.

It is suspicious to me that the numbers (in figures 5 and 8) are identical for Adjacent+ort 
and Imports+ort.  Could you please double-check?  I would expect that imports should not lead to more incorrect merges.  I have an idea for improving it, which depends on me looking at places where it yielded incorrect merges.

It is inconsistent that Imports has an ignorespace version but Adjacent does not.

                    -Mike

===========================================================================

Repeated test problem: FileNotFoundError: [Errno 2] No such file or directory: 'path/to/your/build.gradle'

I'm concerned that every file I have examined (so far) in test_cache has the same error:

FileNotFoundError: [Errno 2] No such file or directory: 'path/to/your/build.gradle'

This circumstance seems suspicious.  Is there something wrong with our setup?

The files I have examined so far are in:

cache/test_cache/logs/2checkout-java/feafe2613fe7346b76a79c897cb1060376daa29fb49f8ba1be5407fbad7a7a24_2.log
cache/test_cache/logs/AARemu/eef5a8c981dd6d76ba7e246ec23719c448d8b8456b5af57d5953f2cb77071677_0.log
cache/test_cache/logs/ANSSRPG/2298fd0e91b8244b5c779a8cd87601d909889a6ab0f0d991ef084029fcb3dd9a_2.log

and their siblings for other JDKs.

OK, after writing that, I found runs that didn't have the given failure, in 
cache/test_cache/logs/zznate/cassandra-stress

===========================================================================

In cache/test_cache/logs/Accordion, all 3 logs (which are all for a single commit) contain:

Java version: 17.0.7, vendor: Azul Systems, Inc., runtime: /scratch/scheschb/java/zulu17.42.21-ca-crac-jdk17.0.7-linux_x64
Default locale: en_US, platform encoding: UTF-8
OS name: "linux", version: "5.14.0-284.30.1.el9_2.x86_64", arch: "amd64", family: "unix"
Running tests with JAVA_HOME=/scratch/scheschb/java/zulu8.70.0.23-ca-jdk8.0.372-linux_x64

Shouldn't the JAVA_HOME differ between them rather than being jdk8.0.372 for all three?

===========================================================================

cache: https://polybox.ethz.ch/index.php/s/5rmiQlyNmlKwP2I/download
It does not contain merge results.

===========================================================================

I need to find, for each tool, the merges where it did best and the merges where it did worst.
I only care about the final comparisons:
  Gitmerge-ort
  Gitmerge-ort-ignorespace
  Adjacent+ort
  Imports+ort
  Imports+ort-ignorespace
  Hires-Merge
  Spork
  IntelliMerge
First, I should look into any failures with Imports that aren't in ort.
Maybe I should look in the cache for useful outputs.

Compare:
gitmerge_ort_imports_ignorespace
gitmerge_ort_ignorespace


cd $vc/AST-Merging-Evaluation-branch-paper_fixes
rm -rf .workdir
src/python/replay_merge.py --merges_csv $vc/AST-Merging-Evaluation-branch-paper_fixes/results/combined/result.csv --idx 287



cd $vc/AST-Merging-Evaluation-branch-paper_fixes/src/python
replay_merge.py 

AST merging:
Instead, use this.  It runs all the tools.

===========================================================================

Don't use: get-merge-output.py
I'm having trouble with it.

cd $vc/AST-Merging-Evaluation-branch-paper_fixes/src/python
select_from_results.py

cd $vc/AST-Merging-Evaluation-branch-paper_fixes/src/python
get-merge-output.py 287 gitmerge_ort_ignorespace
get-merge-output.py 287 gitmerge_ort_imports_ignorespace

get-merge-output.py 427 gitmerge_ort_ignorespace
get-merge-output.py 427 gitmerge_ort_imports_ignorespace

get-merge-output.py 1778 gitmerge_ort_ignorespace
get-merge-output.py 1778 gitmerge_ort_imports_ignorespace


get-merge-output.py 1892 gitmerge_ort_ignorespace
get-merge-output.py 1892 gitmerge_ort_imports_ignorespace

===========================================================================

Some repositories include merges that should have been fast-forwards.  A fast-forward should occur when parent1 is an ancestor of parent2 or vice versa.  These should not appear in the version control history, but they may appear due to misuse of the version control system.  They are trivial to merge.

===========================================================================

A local, per-hunk analysis is not adequate.  For example, analysis of an entire file is necessary to properly resolve import conflicts.

===========================================================================

